Oscillators and relaxation phenomena in Pleistocene climate theory

Ice sheets appeared in the northern hemisphere around 3 million years ago and glacial-interglacial cycles have paced Earth's climate since then. Superimposed on these long glacial cycles comes an intricate pattern of millennial and sub-millennial variability, including Dansgaard-Oeschger and Heinrich events. There are numerous theories about theses oscillations. Here, we review a number of them in order to draw a parallel between climatic concepts and dynamical system concepts, including, in particular, the relaxation oscillator, excitability, slow-fast dynamics and homoclinic orbits. Namely, almost all theories of ice ages reviewed here feature a phenomenon of synchronisation between internal climate dynamics and the astronomical forcing. However, these theories differ in their bifurcation structure and this has an effect on the way the ice age phenomenon could grow 3 million years ago. All theories on rapid events reviewed here rely on the concept of a limit cycle in the ocean circulation, which may be excited by changes in the surface freshwater surface balance. The article also reviews basic effects of stochastic fluctuations on these models, including the phenomenon of phase dispersion, shortening of the limit cycle and stochastic resonance. It concludes with a more personal statement about the potential for inference with simple stochastic dynamical systems in palaeoclimate science. Keywords: palaeoclimates, dynamical systems, limit cycle, ice ages, Dansgaard-Oeschger events

==> README.txt <==
Article source and also source code for all figures
Some require R package 'glacial' which is available from www.climate.be/itop

Michel Crucifix, 21 decembre 2011. 




==> ngrip-d18o-50yr.txt <==
North Greenland Ice Core Project Oxygen Isotope Data
-----------------------------------------------------------------------
               World Data Center for Paleoclimatology Boulder
                                  and
                     NOAA Paleoclimatology Program
-----------------------------------------------------------------------
NOTE: PLEASE CITE CONTRIBUTORS WHEN USING THIS DATA!!!!!


NAME OF DATA SET: North Greenland Ice Core Project Oxygen Isotope Data
LAST UPDATE: 10/2004 (Original receipt by WDC Paleo)

CONTRIBUTOR: Sigfús J. Johnsen University of Copenhagen.
IGBP PAGES/WDCA CONTRIBUTION SERIES NUMBER: 2004-059

SUGGESTED DATA CITATION: North Greenland Ice Core Project members. 2004.
North Greenland Ice Core Project Oxygen Isotope Data. 
IGBP PAGES/World Data Center for Paleoclimatology 
Data Contribution Series # 2004-059.
NOAA/NGDC Paleoclimatology Program Boulder CO USA.

ORIGINAL REFERENCE: North Greenland Ice Core Project members. 2004.
High-resolution record of Northern Hemisphere climate extending 
into the last interglacial period.  
Nature v.431 No. 7005 pp. 147-151 9 September 2004. 

ABSTRACT:
Two deep ice cores from central Greenland drilled in the 1990s have 
played a key role in climate reconstructions of the Northern Hemisphere 
but the oldest sections of the cores were disturbed in chronology owing to 
ice folding near the bedrock. Here we present an undisturbed climate record 
from a North Greenland ice core which extends back to 123000 years before 
the present within the last interglacial period. The oxygen isotopes in 
the ice imply that climate was stable during the last interglacial period 
with temperatures 5C warmer than today. We find unexpectedly large temperature 
differences between our new record from northern Greenland and the undisturbed 
sections of the cores from central Greenland suggesting that the extent of 
ice in the Northern Hemisphere modulated the latitudinal temperature gradients 
in Greenland. This record shows a slow decline in temperatures that marked the 
initiation of the last glacial period. Our record reveals a hitherto unrecognized 
warm period initiated by an abrupt climate warming about 115000 years ago 
before glacial conditions were fully developed. This event does not appear 
to have an immediate Antarctic counterpart suggesting that the climate 
see-saw between the hemispheres (which dominated the last glacial period) 
was not operating at this time.


GEOGRAPHIC REGION: Greenland
PERIOD OF RECORD:  0 - 123 kyr BP


DESCRIPTION: 
High resolution Climate Record of the Northern Hemisphere back into the last 
Interglacial Period.  North Greenland Ice-Core Project (NorthGRIP) Members.

The North Greenland Ice Core Project (NGRIP) site is located at 
75.10 °N and 42.32 °W elevation of 2917 m ice thickness of 3085 m.  
The NGRIP drilling started in 1996 and bedrock was reached in July 2003.

In this text file we list the NGRIP oxygen 18 values as 50 year mean values
using the same preliminary age scale as in Figure 2c of the accompanying paper.
Data was measured against VSMOW at the Niels Bohr Institute for Astronomy
Physics and Geophysics Department of Geophysics University of Copenhagen.
Accuracy of individual measurements is 0.07 permille.
The initial isotope data series is based on 5 cm continuous sampling from
surface to bottom of the core or 61100 individual measurements.

Improved dating of the NGRIP core and additional data will be posted on
our web site 
http://www.glaciology.gfy.ku.dk/ngrip/index_eng.htm
when it becomes available.


DATA:  
NGRIP d18O data 50 year averages. 

Column 1:  Age ss09sea years before 2000 AD
Column 2:  delta 18O permille

    Age       d18O
      0     -35.19
     50     -35.19
     50     -34.83
    100     -34.83
    100     -35.05
    150     -35.05
    150     -35.45
    200     -35.45
    200     -35.42
    250     -35.42
    250     -35.63
    300     -35.63
    300     -35.80
    350     -35.80
    350     -35.62
    400     -35.62
    400     -35.48
    450     -35.48
    450     -35.36
    500     -35.36
    500     -35.41
    550     -35.41
    550     -35.10
    600     -35.10
    600     -35.27
    650     -35.27
    650     -35.67
    700     -35.67
    700     -35.33
    750     -35.33
    750     -35.38
    800     -35.38
    800     -35.63
    850     -35.63
    850     -35.49
    900     -35.49
    900     -35.30
    950     -35.30
    950     -35.66
  1000     -35.66
  1000     -35.01
  1050     -35.01
  1050     -35.09
  1100     -35.09
  1100     -35.58
  1150     -35.58
  1150     -35.51
  1200     -35.51
  1200     -35.34
  1250     -35.34
  1250     -35.27
  1300     -35.27
  1300     -35.26
  1350     -35.26
  1350     -35.09
  1400     -35.09
  1400     -35.20
  1450     -35.20
  1450     -35.09
  1500     -35.09
  1500     -35.68
  1550     -35.68
  1550     -35.42
  1600     -35.42
  1600     -34.84
  1650     -34.84
  1650     -35.68
  1700     -35.68
  1700     -35.22
  1750     -35.22
  1750     -35.72
  1800     -35.72
  1800     -35.43
  1850     -35.43
  1850     -35.19
  1900     -35.19
  1900     -34.66
  1950     -34.66
  1950     -35.03
  2000     -35.03
  2000     -35.00
  2050     -35.00
  2050     -35.12
  2100     -35.12
  2100     -35.19
  2150     -35.19
  2150     -35.60
  2200     -35.60
  2200     -35.33
  2250     -35.33
  2250     -34.77
  2300     -34.77
  2300     -34.99
  2350     -34.99
  2350     -35.10
  2400     -35.10
  2400     -34.93
  2450     -34.93
  2450     -35.65
  2500     -35.65
  2500     -35.25
  2550     -35.25
  2550     -35.11
  2600     -35.11
  2600     -35.29
  2650     -35.29
  2650     -35.32
  2700     -35.32
  2700     -35.19
  2750     -35.19
  2750     -34.86
  2800     -34.86
  2800     -34.96
  2850     -34.96
  2850     -35.14
  2900     -35.14
  2900     -35.03
  2950     -35.03
  2950     -34.64
  3000     -34.64
  3000     -34.98
  3050     -34.98
  3050     -35.19
  3100     -35.19
  3100     -34.91
  3150     -34.91
  3150     -35.02
  3200     -35.02
  3200     -35.17
  3250     -35.17
  3250     -35.08
  3300     -35.08
  3300     -35.15
  3350     -35.15
  3350     -34.91
  3400     -34.91
  3400     -34.81
  3450     -34.81
  3450     -35.07
  3500     -35.07
  3500     -35.00
  3550     -35.00
  3550     -34.96
  3600     -34.96
  3600     -35.13
  3650     -35.13
  3650     -34.49
  3700     -34.49
  3700     -34.63
  3750     -34.63
  3750     -35.06
  3800     -35.06
  3800     -35.05
  3850     -35.05
  3850     -35.21
  3900     -35.21
  3900     -35.11
  3950     -35.11
  3950     -35.07
  4000     -35.07
  4000     -34.73
  4050     -34.73
  4050     -35.02
  4100     -35.02
  4100     -35.25
  4150     -35.25
  4150     -34.96
  4200     -34.96
  4200     -34.65
  4250     -34.65
  4250     -35.19
  4300     -35.19
  4300     -34.65
  4350     -34.65
  4350     -35.10
  4400     -35.10
  4400     -34.99
  4450     -34.99
  4450     -34.65
  4500     -34.65
  4500     -35.00
  4550     -35.00
  4550     -34.45
  4600     -34.45
  4600     -34.87
  4650     -34.87
  4650     -35.05
  4700     -35.05
  4700     -34.78
  4750     -34.78
  4750     -34.60
  4800     -34.60
  4800     -34.85
  4850     -34.85
  4850     -34.74
  4900     -34.74
  4900     -34.40
  4950     -34.40
  4950     -34.72
  5000     -34.72
  5000     -34.76
  5050     -34.76
  5050     -34.65
  5100     -34.65
  5100     -34.98
  5150     -34.98
  5150     -34.41
  5200     -34.41
  5200     -34.68
  5250     -34.68
  5250     -35.09
  5300     -35.09
  5300     -34.97
  5350     -34.97
  5350     -35.02
  5400     -35.02
  5400     -34.64
  5450     -34.64
  5450     -34.56
  5500     -34.56
  5500     -34.51
  5550     -34.51
  5550     -34.82
  5600     -34.82
  5600     -34.63
  5650     -34.63
  5650     -35.09
  5700     -35.09
  5700     -34.75
  5750     -34.75
  5750     -34.62
  5800     -34.62
  5800     -34.82
  5850     -34.82
  5850     -34.22
  5900     -34.22
  5900     -34.73
  5950     -34.73
  5950     -34.96
  6000     -34.96
  6000     -34.93
  6050     -34.93
  6050     -34.83
  6100     -34.83
  6100     -34.40
  6150     -34.40
  6150     -34.81
  6200     -34.81
  6200     -34.77
  6250     -34.77
  6250     -34.80
  6300     -34.80
  6300     -34.78
  6350     -34.78
  6350     -34.65
  6400     -34.65
  6400     -34.35
  6450     -34.35
  6450     -34.55
  6500     -34.55
  6500     -35.08
  6550     -35.08
  6550     -34.47
  6600     -34.47
  6600     -34.61
  6650     -34.61
  6650     -34.54
  6700     -34.54
  6700     -34.51
  6750     -34.51
  6750     -34.72
  6800     -34.72
  6800     -34.66
  6850     -34.66
  6850     -34.54
  6900     -34.54
  6900     -34.77
  6950     -34.77
  6950     -34.60
  7000     -34.60
  7000     -34.79
  7050     -34.79
  7050     -34.70
  7100     -34.70
  7100     -34.81
  7150     -34.81
  7150     -34.82
  7200     -34.82
  7200     -34.61
  7250     -34.61
  7250     -34.91
  7300     -34.91
  7300     -34.69
  7350     -34.69
  7350     -34.43
  7400     -34.43
  7400     -34.41
  7450     -34.41
  7450     -34.52
  7500     -34.52
  7500     -34.69
  7550     -34.69
  7550     -34.23
  7600     -34.23
  7600     -34.33
  7650     -34.33
  7650     -34.39
  7700     -34.39
  7700     -34.42
  7750     -34.42
  7750     -34.06
  7800     -34.06
  7800     -34.25
  7850     -34.25
  7850     -34.89
  7900     -34.89
  7900     -34.54
  7950     -34.54
  7950     -34.13
  8000     -34.13
  8000     -34.63
  8050     -34.63
  8050     -34.65
  8100     -34.65
  8100     -35.51
  8150     -35.51
  8150     -35.98
  8200     -35.98
  8200     -35.39
  8250     -35.39
  8250     -34.60
  8300     -34.60
  8300     -34.69
  8350     -34.69
  8350     -35.13
  8400     -35.13
  8400     -34.77
  8450     -34.77
  8450     -34.60
  8500     -34.60
  8500     -34.71
  8550     -34.71
  8550     -34.46
  8600     -34.46
  8600     -35.12
  8650     -35.12
  8650     -34.75
  8700     -34.75
  8700     -34.82
  8750     -34.82
  8750     -35.05
  8800     -35.05
  8800     -34.67
  8850     -34.67
  8850     -34.30
  8900     -34.30
  8900     -34.71
  8950     -34.71
  8950     -34.66
  9000     -34.66
  9000     -35.22
  9050     -35.22
  9050     -34.78
  9100     -34.78
  9100     -34.49
  9150     -34.49
  9150     -34.81
  9200     -34.81
  9200     -35.48
  9250     -35.48
  9250     -35.41
  9300     -35.41
  9300     -34.78
  9350     -34.78
  9350     -34.87
  9400     -34.87
  9400     -35.12
  9450     -35.12
  9450     -34.83
  9500     -34.83
  9500     -34.91
  9550     -34.91
  9550     -34.86
  9600     -34.86
  9600     -34.86
  9650     -34.86
  9650     -34.70
  9700     -34.70
  9700     -34.64
  9750     -34.64
  9750     -35.15
  9800     -35.15
  9800     -34.99
  9850     -34.99
  9850     -35.13
  9900     -35.13
  9900     -34.93
  9950     -34.93
  9950     -35.29
 10000     -35.29
 10000     -35.25
 10050     -35.25
 10050     -35.24
 10100     -35.24
 10100     -35.38
 10150     -35.38
 10150     -36.27
 10200     -36.27
 10200     -35.73
 10250     -35.73
 10250     -36.18
 10300     -36.18
 10300     -36.22
 10350     -36.22
 10350     -36.09
 10400     -36.09
 10400     -35.70
 10450     -35.70
 10450     -35.90
 10500     -35.90
 10500     -36.30
 10550     -36.30
 10550     -35.62
 10600     -35.62
 10600     -36.17
 10650     -36.17
 10650     -36.31
 10700     -36.31
 10700     -36.54
 10750     -36.54
 10750     -37.36
 10800     -37.36
 10800     -37.23
 10850     -37.23
 10850     -36.99
 10900     -36.99
 10900     -36.70
 10950     -36.70
 10950     -36.78
 11000     -36.78
 11000     -36.73
 11050     -36.73
 11050     -37.48
 11100     -37.48
 11100     -36.51
 11150     -36.51
 11150     -36.96
 11200     -36.96
 11200     -37.44
 11250     -37.44
 11250     -37.98
 11300     -37.98
 11300     -38.03
 11350     -38.03
 11350     -37.13
 11400     -37.13
 11400     -36.77
 11450     -36.77
 11450     -36.70
 11500     -36.70
 11500     -38.99
 11550     -38.99
 11550     -40.22
 11600     -40.22
 11600     -40.22
 11650     -40.22
 11650     -39.71
 11700     -39.71
 11700     -40.84
 11750     -40.84
 11750     -41.04
 11800     -41.04
 11800     -40.41
 11850     -40.41
 11850     -39.95
 11900     -39.95
 11900     -41.22
 11950     -41.22
 11950     -41.38
 12000     -41.38
 12000     -40.63
 12050     -40.63
 12050     -40.39
 12100     -40.39
 12100     -40.76
 12150     -40.76
 12150     -41.37
 12200     -41.37
 12200     -40.97
 12250     -40.97
 12250     -41.06
 12300     -41.06
 12300     -40.54
 12350     -40.54
 12350     -40.82
 12400     -40.82
 12400     -41.67
 12450     -41.67
 12450     -41.11
 12500     -41.11
 12500     -42.21
 12550     -42.21
 12550     -40.86
 12600     -40.86
 12600     -40.18
 12650     -40.18
 12650     -39.53
 12700     -39.53
 12700     -39.03
 12750     -39.03
 12750     -38.76
 12800     -38.76
 12800     -39.38
 12850     -39.38
 12850     -39.88
 12900     -39.88
 12900     -40.07
 12950     -40.07
 12950     -41.07
 13000     -41.07
 13000     -40.05
 13050     -40.05
 13050     -40.20
 13100     -40.20
 13100     -39.07
 13150     -39.07
 13150     -39.19
 13200     -39.19
 13200     -38.57
 13250     -38.57
 13250     -38.44
 13300     -38.44
 13300     -38.61
 13350     -38.61
 13350     -38.01
 13400     -38.01
 13400     -38.52
 13450     -38.52
 13450     -39.25
 13500     -39.25
 13500     -39.77
 13550     -39.77
 13550     -38.74
 13600     -38.74
 13600     -38.25
 13650     -38.25
 13650     -39.08
 13700     -39.08
 13700     -38.38
 13750     -38.38
 13750     -38.08
 13800     -38.08
 13800     -38.39
 13850     -38.39
 13850     -39.46
 13900     -39.46
 13900     -40.11
 13950     -40.11
 13950     -39.71
 14000     -39.71
 14000     -38.25
 14050     -38.25
 14050     -38.14
 14100     -38.14
 14100     -37.89
 14150     -37.89
 14150     -37.59
 14200     -37.59
 14200     -37.21
 14250     -37.21
 14250     -37.17
 14300     -37.17
 14300     -36.95
 14350     -36.95
 14350     -37.29
 14400     -37.29
 14400     -36.26
 14450     -36.26
 14450     -36.25
 14500     -36.25
 14500     -36.40
 14550     -36.40
 14550     -37.47
 14600     -37.47
 14600     -40.06
 14650     -40.06
 14650     -41.75
 14700     -41.75
 14700     -40.58
 14750     -40.58
 14750     -41.60
 14800     -41.60
 14800     -41.13
 14850     -41.13
 14850     -41.56
 14900     -41.56
 14900     -42.31
 14950     -42.31
 14950     -42.03
 15000     -42.03
 15000     -42.06
 15050     -42.06
 15050     -42.01
 15100     -42.01
 15100     -42.23
 15150     -42.23
 15150     -42.55
 15200     -42.55
 15200     -40.78
 15250     -40.78
 15250     -42.38
 15300     -42.38
 15300     -42.00
 15350     -42.00
 15350     -42.55
 15400     -42.55
 15400     -43.48
 15450     -43.48
 15450     -42.76
 15500     -42.76
 15500     -41.94
 15550     -41.94
 15550     -43.63
 15600     -43.63
 15600     -43.29
 15650     -43.29
 15650     -41.41
 15700     -41.41
 15700     -41.92
 15750     -41.92
 15750     -41.69
 15800     -41.69
 15800     -41.88
 15850     -41.88
 15850     -41.53
 15900     -41.53
 15900     -43.56
 15950     -43.56
 15950     -42.18
 16000     -42.18
 16000     -42.41
 16050     -42.41
 16050     -41.45
 16100     -41.45
 16100     -42.01
 16150     -42.01
 16150     -41.61
 16200     -41.61
 16200     -41.68
 16250     -41.68
 16250     -40.80
 16300     -40.80
 16300     -41.00
 16350     -41.00
 16350     -41.82
 16400     -41.82
 16400     -41.36
 16450     -41.36
 16450     -41.17
 16500     -41.17
 16500     -40.44
 16550     -40.44
 16550     -40.31
 16600     -40.31
 16600     -41.90
 16650     -41.90
 16650     -41.28
 16700     -41.28
 16700     -40.42
 16750     -40.42
 16750     -40.42
 16800     -40.42
 16800     -40.45
 16850     -40.45
 16850     -40.99
 16900     -40.99
 16900     -40.76
 16950     -40.76
 16950     -41.02
 17000     -41.02
 17000     -42.02
 17050     -42.02
 17050     -41.14
 17100     -41.14
 17100     -40.27
 17150     -40.27
 17150     -40.18
 17200     -40.18
 17200     -41.44
 17250     -41.44
 17250     -40.66
 17300     -40.66
 17300     -41.15
 17350     -41.15
 17350     -41.88
 17400     -41.88
 17400     -42.16
 17450     -42.16
 17450     -42.60
 17500     -42.60
 17500     -41.80
 17550     -41.80
 17550     -42.53
 17600     -42.53
 17600     -41.83
 17650     -41.83
 17650     -41.35
 17700     -41.35
 17700     -42.07
 17750     -42.07
 17750     -42.47
 17800     -42.47
 17800     -42.63
 17850     -42.63
 17850     -42.35
 17900     -42.35
 17900     -42.25
 17950     -42.25
 17950     -41.69
 18000     -41.69
 18000     -40.73
 18050     -40.73
 18050     -41.66
 18100     -41.66
 18100     -40.93
 18150     -40.93
 18150     -41.45
 18200     -41.45
 18200     -42.09
 18250     -42.09
 18250     -41.28
 18300     -41.28
 18300     -41.04
 18350     -41.04
 18350     -41.89
 18400     -41.89
 18400     -41.32
 18450     -41.32
 18450     -42.19
 18500     -42.19
 18500     -41.71
 18550     -41.71
 18550     -42.34
 18600     -42.34
 18600     -42.48
 18650     -42.48
 18650     -42.31
 18700     -42.31
 18700     -41.37
 18750     -41.37
 18750     -42.18
 18800     -42.18
 18800     -42.82
 18850     -42.82
 18850     -41.26
 18900     -41.26
 18900     -41.97
 18950     -41.97
 18950     -41.52
 19000     -41.52
 19000     -41.13
 19050     -41.13
 19050     -41.05
 19100     -41.05
 19100     -41.36
 19150     -41.36
 19150     -42.82
 19200     -42.82
 19200     -40.88
 19250     -40.88
 19250     -40.98
 19300     -40.98
 19300     -42.60
 19350     -42.60
 19350     -41.77
 19400     -41.77
 19400     -42.57
 19450     -42.57
 19450     -42.18
 19500     -42.18
 19500     -42.22
 19550     -42.22
 19550     -41.73
 19600     -41.73
 19600     -42.29
 19650     -42.29
 19650     -42.01
 19700     -42.01
 19700     -42.90
 19750     -42.90
 19750     -43.20
 19800     -43.20
 19800     -43.34
 19850     -43.34
 19850     -42.38
 19900     -42.38
 19900     -42.76
 19950     -42.76
 19950     -43.87
 20000     -43.87
 20000     -42.03
 20050     -42.03
 20050     -41.01
 20100     -41.01
 20100     -41.79
 20150     -41.79
 20150     -42.28
 20200     -42.28
 20200     -42.11
 20250     -42.11
 20250     -42.70
 20300     -42.70
 20300     -42.49
 20350     -42.49
 20350     -42.75
 20400     -42.75
 20400     -44.28
 20450     -44.28
 20450     -42.61
 20500     -42.61
 20500     -43.15
 20550     -43.15
 20550     -42.06
 20600     -42.06
 20600     -42.96
 20650     -42.96
 20650     -43.29
 20700     -43.29
 20700     -42.14
 20750     -42.14
 20750     -42.41
 20800     -42.41
 20800     -42.77
 20850     -42.77
 20850     -42.07
 20900     -42.07
 20900     -43.05
 20950     -43.05
 20950     -42.14
 21000     -42.14
 21000     -41.71
 21050     -41.71
 21050     -42.65
 21100     -42.65
 21100     -42.95
 21150     -42.95
 21150     -43.75
 21200     -43.75
 21200     -42.91
 21250     -42.91
 21250     -43.28
 21300     -43.28
 21300     -42.36
 21350     -42.36
 21350     -41.85
 21400     -41.85
 21400     -42.83
 21450     -42.83
 21450     -41.87
 21500     -41.87
 21500     -42.03
 21550     -42.03
 21550     -41.59
 21600     -41.59
 21600     -41.56
 21650     -41.56
 21650     -42.14
 21700     -42.14
 21700     -42.34
 21750     -42.34
 21750     -42.90
 21800     -42.90
 21800     -42.40
 21850     -42.40
 21850     -42.31
 21900     -42.31
 21900     -43.01
 21950     -43.01
 21950     -42.24
 22000     -42.24
 22000     -42.38
 22050     -42.38
 22050     -43.48
 22100     -43.48
 22100     -41.22
 22150     -41.22
 22150     -41.20
 22200     -41.20
 22200     -42.49
 22250     -42.49
 22250     -41.87
 22300     -41.87
 22300     -41.18
 22350     -41.18
 22350     -42.27
 22400     -42.27
 22400     -42.11
 22450     -42.11
 22450     -42.76
 22500     -42.76
 22500     -42.47
 22550     -42.47
 22550     -41.76
 22600     -41.76
 22600     -41.07
 22650     -41.07
 22650     -39.76
 22700     -39.76
 22700     -41.92
 22750     -41.92
 22750     -43.46
 22800     -43.46
 22800     -42.00
 22850     -42.00
 22850     -43.68
 22900     -43.68
 22900     -43.61
 22950     -43.61
 22950     -43.77
 23000     -43.77
 23000     -43.67
 23050     -43.67
 23050     -44.07
 23100     -44.07
 23100     -43.12
 23150     -43.12
 23150     -43.72
 23200     -43.72
 23200     -44.19
 23250     -44.19
 23250     -43.53
 23300     -43.53
 23300     -43.57
 23350     -43.57
 23350     -42.65
 23400     -42.65
 23400     -43.14
 23450     -43.14
 23450     -43.74
 23500     -43.74
 23500     -43.55
 23550     -43.55
 23550     -43.82
 23600     -43.82
 23600     -44.32
 23650     -44.32
 23650     -43.80
 23700     -43.80
 23700     -42.62
 23750     -42.62
 23750     -43.54
 23800     -43.54
 23800     -43.41
 23850     -43.41
 23850     -43.50
 23900     -43.50
 23900     -43.20
 23950     -43.20
 23950     -42.70
 24000     -42.70
 24000     -43.60
 24050     -43.60
 24050     -44.23
 24100     -44.23
 24100     -43.04
 24150     -43.04
 24150     -43.84
 24200     -43.84
 24200     -44.06
 24250     -44.06
 24250     -43.89
 24300     -43.89
 24300     -44.49
 24350     -44.49
 24350     -42.67
 24400     -42.67
 24400     -42.74
 24450     -42.74
 24450     -43.43
 24500     -43.43
 24500     -44.21
 24550     -44.21
 24550     -43.39
 24600     -43.39
 24600     -42.79
 24650     -42.79
 24650     -44.00
 24700     -44.00
 24700     -43.45
 24750     -43.45
 24750     -42.93
 24800     -42.93
 24800     -44.13
 24850     -44.13
 24850     -44.86
 24900     -44.86
 24900     -42.36
 24950     -42.36
 24950     -43.39
 25000     -43.39
 25000     -43.44
 25050     -43.44
 25050     -44.56
 25100     -44.56
 25100     -44.76
 25150     -44.76
 25150     -44.18
 25200     -44.18
 25200     -43.73
 25250     -43.73
 25250     -44.76
 25300     -44.76
 25300     -44.37
 25350     -44.37
 25350     -43.45
 25400     -43.45
 25400     -43.45
 25450     -43.45
 25450     -44.76
 25500     -44.76
 25500     -42.46
 25550     -42.46
 25550     -43.24
 25600     -43.24
 25600     -42.27
 25650     -42.27
 25650     -42.76
 25700     -42.76
 25700     -43.18
 25750     -43.18
 25750     -42.79
 25800     -42.79
 25800     -42.67
 25850     -42.67
 25850     -42.44
 25900     -42.44
 25900     -42.94
 25950     -42.94
 25950     -43.79
 26000     -43.79
 26000     -45.62
 26050     -45.62
 26050     -44.40
 26100     -44.40
 26100     -43.54
 26150     -43.54
 26150     -43.17
 26200     -43.17
 26200     -43.36
 26250     -43.36
 26250     -44.16
 26300     -44.16
 26300     -44.07
 26350     -44.07
 26350     -43.23
 26400     -43.23
 26400     -43.91
 26450     -43.91
 26450     -43.47
 26500     -43.47
 26500     -42.54
 26550     -42.54
 26550     -43.97
 26600     -43.97
 26600     -43.97
 26650     -43.97
 26650     -42.36
 26700     -42.36
 26700     -42.63
 26750     -42.63
 26750     -43.45
 26800     -43.45
 26800     -43.35
 26850     -43.35
 26850     -43.08
 26900     -43.08
 26900     -44.06
 26950     -44.06
 26950     -44.40
 27000     -44.40
 27000     -44.58
 27050     -44.58
 27050     -43.61
 27100     -43.61
 27100     -43.03
 27150     -43.03
 27150     -41.42
 27200     -41.42
 27200     -40.72
 27250     -40.72
 27250     -39.62
 27300     -39.62
 27300     -39.40
 27350     -39.40
 27350     -38.37
 27400     -38.37
 27400     -43.20
 27450     -43.20
 27450     -43.72
 27500     -43.72
 27500     -43.82
 27550     -43.82
 27550     -43.85
 27600     -43.85
 27600     -44.84
 27650     -44.84
 27650     -44.20
 27700     -44.20
 27700     -44.58
 27750     -44.58
 27750     -44.05
 27800     -44.05
 27800     -44.15
 27850     -44.15
 27850     -44.48
 27900     -44.48
 27900     -43.75
 27950     -43.75
 27950     -44.70
 28000     -44.70
 28000     -43.59
 28050     -43.59
 28050     -43.78
 28100     -43.78
 28100     -44.28
 28150     -44.28
 28150     -43.20
 28200     -43.20
 28200     -43.23
 28250     -43.23
 28250     -40.58
 28300     -40.58
 28300     -40.33
 28350     -40.33
 28350     -40.45
 28400     -40.45
 28400     -40.36
 28450     -40.36
 28450     -39.02
 28500     -39.02
 28500     -40.23
 28550     -40.23
 28550     -42.50
 28600     -42.50
 28600     -43.60
 28650     -43.60
 28650     -44.37
 28700     -44.37
 28700     -44.08
 28750     -44.08
 28750     -44.54
 28800     -44.54
 28800     -43.71
 28850     -43.71
 28850     -44.13
 28900     -44.13
 28900     -44.32
 28950     -44.32
 28950     -43.65
 29000     -43.65
 29000     -43.51
 29050     -43.51
 29050     -44.14
 29100     -44.14
 29100     -45.07
 29150     -45.07
 29150     -44.35
 29200     -44.35
 29200     -45.82
 29250     -45.82
 29250     -44.57
 29300     -44.57
 29300     -45.22
 29350     -45.22
 29350     -44.39
 29400     -44.39
 29400     -44.15
 29450     -44.15
 29450     -44.31
 29500     -44.31
 29500     -44.51
 29550     -44.51
 29550     -44.06
 29600     -44.06
 29600     -43.98
 29650     -43.98
 29650     -44.83
 29700     -44.83
 29700     -44.47
 29750     -44.47
 29750     -45.11
 29800     -45.11
 29800     -44.22
 29850     -44.22
 29850     -44.37
 29900     -44.37
 29900     -45.09
 29950     -45.09
 29950     -43.74
 30000     -43.74
 30000     -44.04
 30050     -44.04
 30050     -44.88
 30100     -44.88
 30100     -43.76
 30150     -43.76
 30150     -43.35
 30200     -43.35
 30200     -43.83
 30250     -43.83
 30250     -42.23
 30300     -42.23
 30300     -42.37
 30350     -42.37
 30350     -43.00
 30400     -43.00
 30400     -43.85
 30450     -43.85
 30450     -43.12
 30500     -43.12
 30500     -43.65
 30550     -43.65
 30550     -44.24
 30600     -44.24
 30600     -44.21
 30650     -44.21
 30650     -43.66
 30700     -43.66
 30700     -43.89
 30750     -43.89
 30750     -43.58
 30800     -43.58
 30800     -43.28
 30850     -43.28
 30850     -44.29
 30900     -44.29
 30900     -44.13
 30950     -44.13
 30950     -43.22
 31000     -43.22
 31000     -43.74
 31050     -43.74
 31050     -44.21
 31100     -44.21
 31100     -43.46
 31150     -43.46
 31150     -43.08
 31200     -43.08
 31200     -44.40
 31250     -44.40
 31250     -43.69
 31300     -43.69
 31300     -44.02
 31350     -44.02
 31350     -43.95
 31400     -43.95
 31400     -43.09
 31450     -43.09
 31450     -43.68
 31500     -43.68
 31500     -43.39
 31550     -43.39
 31550     -44.07
 31600     -44.07
 31600     -43.65
 31650     -43.65
 31650     -43.96
 31700     -43.96
 31700     -43.40
 31750     -43.40
 31750     -43.57
 31800     -43.57
 31800     -41.55
 31850     -41.55
 31850     -41.70
 31900     -41.70
 31900     -40.61
 31950     -40.61
 31950     -40.30
 32000     -40.30
 32000     -40.43
 32050     -40.43
 32050     -40.40
 32100     -40.40
 32100     -39.94
 32150     -39.94
 32150     -39.88
 32200     -39.88
 32200     -38.92
 32250     -38.92
 32250     -42.28
 32300     -42.28
 32300     -43.91
 32350     -43.91
 32350     -43.81
 32400     -43.81
 32400     -44.18
 32450     -44.18
 32450     -44.26
 32500     -44.26
 32500     -43.77
 32550     -43.77
 32550     -44.17
 32600     -44.17
 32600     -44.69
 32650     -44.69
 32650     -45.14
 32700     -45.14
 32700     -43.84
 32750     -43.84
 32750     -42.97
 32800     -42.97
 32800     -43.48
 32850     -43.48
 32850     -43.68
 32900     -43.68
 32900     -43.81
 32950     -43.81
 32950     -43.26
 33000     -43.26
 33000     -43.21
 33050     -43.21
 33050     -43.56
 33100     -43.56
 33100     -44.19
 33150     -44.19
 33150     -43.14
 33200     -43.14
 33200     -41.10
 33250     -41.10
 33250     -40.38
 33300     -40.38
 33300     -39.92
 33350     -39.92
 33350     -39.66
 33400     -39.66
 33400     -39.82
 33450     -39.82
 33450     -39.78
 33500     -39.78
 33500     -39.03
 33550     -39.03
 33550     -41.04
 33600     -41.04
 33600     -41.91
 33650     -41.91
 33650     -42.70
 33700     -42.70
 33700     -42.73
 33750     -42.73
 33750     -43.26
 33800     -43.26
 33800     -43.32
 33850     -43.32
 33850     -42.49
 33900     -42.49
 33900     -42.92
 33950     -42.92
 33950     -42.72
 34000     -42.72
 34000     -42.85
 34050     -42.85
 34050     -42.59
 34100     -42.59
 34100     -43.38
 34150     -43.38
 34150     -43.09
 34200     -43.09
 34200     -42.81
 34250     -42.81
 34250     -42.61
 34300     -42.61
 34300     -42.97
 34350     -42.97
 34350     -43.38
 34400     -43.38
 34400     -42.98
 34450     -42.98
 34450     -41.93
 34500     -41.93
 34500     -42.20
 34550     -42.20
 34550     -40.05
 34600     -40.05
 34600     -40.50
 34650     -40.50
 34650     -40.40
 34700     -40.40
 34700     -40.77
 34750     -40.77
 34750     -41.17
 34800     -41.17
 34800     -40.99
 34850     -40.99
 34850     -40.30
 34900     -40.30
 34900     -39.35
 34950     -39.35
 34950     -40.17
 35000     -40.17
 35000     -39.67
 35050     -39.67
 35050     -39.80
 35100     -39.80
 35100     -39.36
 35150     -39.36
 35150     -39.51
 35200     -39.51
 35200     -39.24
 35250     -39.24
 35250     -38.78
 35300     -38.78
 35300     -38.63
 35350     -38.63
 35350     -39.86
 35400     -39.86
 35400     -42.62
 35450     -42.62
 35450     -42.74
 35500     -42.74
 35500     -42.83
 35550     -42.83
 35550     -42.60
 35600     -42.60
 35600     -41.95
 35650     -41.95
 35650     -42.58
 35700     -42.58
 35700     -43.43
 35750     -43.43
 35750     -44.52
 35800     -44.52
 35800     -44.52
 35850     -44.52
 35850     -42.59
 35900     -42.59
 35900     -43.13
 35950     -43.13
 35950     -43.32
 36000     -43.32
 36000     -42.93
 36050     -42.93
 36050     -42.81
 36100     -42.81
 36100     -42.43
 36150     -42.43
 36150     -42.75
 36200     -42.75
 36200     -43.32
 36250     -43.32
 36250     -42.88
 36300     -42.88
 36300     -42.00
 36350     -42.00
 36350     -43.06
 36400     -43.06
 36400     -42.12
 36450     -42.12
 36450     -41.75
 36500     -41.75
 36500     -43.23
 36550     -43.23
 36550     -42.21
 36600     -42.21
 36600     -40.82
 36650     -40.82
 36650     -41.05
 36700     -41.05
 36700     -41.09
 36750     -41.09
 36750     -41.26
 36800     -41.26
 36800     -40.40
 36850     -40.40
 36850     -41.54
 36900     -41.54
 36900     -41.31
 36950     -41.31
 36950     -41.52
 37000     -41.52
 37000     -41.01
 37050     -41.01
 37050     -41.33
 37100     -41.33
 37100     -40.96
 37150     -40.96
 37150     -40.21
 37200     -40.21
 37200     -40.02
 37250     -40.02
 37250     -39.59
 37300     -39.59
 37300     -39.93
 37350     -39.93
 37350     -39.28
 37400     -39.28
 37400     -40.29
 37450     -40.29
 37450     -40.21
 37500     -40.21
 37500     -38.77
 37550     -38.77
 37550     -39.28
 37600     -39.28
 37600     -38.74
 37650     -38.74
 37650     -39.15
 37700     -39.15
 37700     -38.90
 37750     -38.90
 37750     -38.71
 37800     -38.71
 37800     -39.04
 37850     -39.04
 37850     -39.12
 37900     -39.12
 37900     -39.03
 37950     -39.03
 37950     -39.41
 38000     -39.41
 38000     -39.05
 38050     -39.05
 38050     -38.64
 38100     -38.64
 38100     -38.50
 38150     -38.50
 38150     -38.97
 38200     -38.97
 38200     -38.20
 38250     -38.20
 38250     -38.13
 38300     -38.13
 38300     -38.99
 38350     -38.99
 38350     -41.76
 38400     -41.76
 38400     -42.30
 38450     -42.30
 38450     -42.78
 38500     -42.78
 38500     -42.26
 38550     -42.26
 38550     -42.15
 38600     -42.15
 38600     -42.76
 38650     -42.76
 38650     -42.81
 38700     -42.81
 38700     -42.71
 38750     -42.71
 38750     -42.77
 38800     -42.77
 38800     -43.71
 38850     -43.71
 38850     -43.21
 38900     -43.21
 38900     -43.19
 38950     -43.19
 38950     -43.09
 39000     -43.09
 39000     -42.63
 39050     -42.63
 39050     -42.50
 39100     -42.50
 39100     -42.11
 39150     -42.11
 39150     -43.91
 39200     -43.91
 39200     -43.54
 39250     -43.54
 39250     -44.16
 39300     -44.16
 39300     -43.05
 39350     -43.05
 39350     -43.27
 39400     -43.27
 39400     -43.62
 39450     -43.62
 39450     -43.35
 39500     -43.35
 39500     -43.03
 39550     -43.03
 39550     -43.57
 39600     -43.57
 39600     -42.66
 39650     -42.66
 39650     -43.49
 39700     -43.49
 39700     -43.67
 39750     -43.67
 39750     -42.01
 39800     -42.01
 39800     -43.88
 39850     -43.88
 39850     -42.68
 39900     -42.68
 39900     -42.96
 39950     -42.96
 39950     -43.24
 40000     -43.24
 40000     -43.23
 40050     -43.23
 40050     -43.33
 40100     -43.33
 40100     -42.23
 40150     -42.23
 40150     -41.09
 40200     -41.09
 40200     -40.75
 40250     -40.75
 40250     -40.34
 40300     -40.34
 40300     -40.18
 40350     -40.18
 40350     -42.77
 40400     -42.77
 40400     -42.20
 40450     -42.20
 40450     -42.44
 40500     -42.44
 40500     -42.21
 40550     -42.21
 40550     -42.42
 40600     -42.42
 40600     -42.20
 40650     -42.20
 40650     -42.29
 40700     -42.29
 40700     -42.08
 40750     -42.08
 40750     -42.90
 40800     -42.90
 40800     -43.34
 40850     -43.34
 40850     -43.32
 40900     -43.32
 40900     -43.01
 40950     -43.01
 40950     -43.67
 41000     -43.67
 41000     -43.77
 41050     -43.77
 41050     -42.30
 41100     -42.30
 41100     -42.00
 41150     -42.00
 41150     -41.95
 41200     -41.95
 41200     -41.67
 41250     -41.67
 41250     -40.80
 41300     -40.80
 41300     -40.01
 41350     -40.01
 41350     -39.76
 41400     -39.76
 41400     -40.43
 41450     -40.43
 41450     -39.43
 41500     -39.43
 41500     -40.07
 41550     -40.07
 41550     -39.33
 41600     -39.33
 41600     -39.57
 41650     -39.57
 41650     -38.92
 41700     -38.92
 41700     -39.05
 41750     -39.05
 41750     -42.07
 41800     -42.07
 41800     -42.37
 41850     -42.37
 41850     -43.01
 41900     -43.01
 41900     -42.19
 41950     -42.19
 41950     -42.60
 42000     -42.60
 42000     -42.44
 42050     -42.44
 42050     -43.29
 42100     -43.29
 42100     -42.82
 42150     -42.82
 42150     -42.48
 42200     -42.48
 42200     -43.48
 42250     -43.48
 42250     -42.49
 42300     -42.49
 42300     -43.17
 42350     -43.17
 42350     -42.77
 42400     -42.77
 42400     -42.67
 42450     -42.67
 42450     -41.73
 42500     -41.73
 42500     -42.46
 42550     -42.46
 42550     -42.20
 42600     -42.20
 42600     -40.87
 42650     -40.87
 42650     -40.97
 42700     -40.97
 42700     -40.92
 42750     -40.92
 42750     -41.11
 42800     -41.11
 42800     -41.62
 42850     -41.62
 42850     -41.17
 42900     -41.17
 42900     -41.12
 42950     -41.12
 42950     -40.63
 43000     -40.63
 43000     -40.05
 43050     -40.05
 43050     -39.93
 43100     -39.93
 43100     -39.70
 43150     -39.70
 43150     -39.68
 43200     -39.68
 43200     -39.40
 43250     -39.40
 43250     -39.46
 43300     -39.46
 43300     -38.98
 43350     -38.98
 43350     -38.48
 43400     -38.48
 43400     -38.76
 43450     -38.76
 43450     -39.46
 43500     -39.46
 43500     -40.01
 43550     -40.01
 43550     -39.57
 43600     -39.57
 43600     -39.30
 43650     -39.30
 43650     -39.97
 43700     -39.97
 43700     -41.86
 43750     -41.86
 43750     -42.60
 43800     -42.60
 43800     -43.09
 43850     -43.09
 43850     -43.14
 43900     -43.14
 43900     -43.90
 43950     -43.90
 43950     -43.88
 44000     -43.88
 44000     -43.15
 44050     -43.15
 44050     -42.11
 44100     -42.11
 44100     -42.31
 44150     -42.31
 44150     -42.48
 44200     -42.48
 44200     -42.03
 44250     -42.03
 44250     -42.59
 44300     -42.59
 44300     -43.57
 44350     -43.57
 44350     -42.29
 44400     -42.29
 44400     -42.21
 44450     -42.21
 44450     -42.97
 44500     -42.97
 44500     -43.42
 44550     -43.42
 44550     -43.18
 44600     -43.18
 44600     -42.10
 44650     -42.10
 44650     -43.34
 44700     -43.34
 44700     -42.45
 44750     -42.45
 44750     -41.73
 44800     -41.73
 44800     -40.57
 44850     -40.57
 44850     -39.89
 44900     -39.89
 44900     -40.24
 44950     -40.24
 44950     -40.89
 45000     -40.89
 45000     -41.86
 45050     -41.86
 45050     -41.82
 45100     -41.82
 45100     -40.91
 45150     -40.91
 45150     -40.72
 45200     -40.72
 45200     -41.27
 45250     -41.27
 45250     -41.07
 45300     -41.07
 45300     -42.03
 45350     -42.03
 45350     -41.18
 45400     -41.18
 45400     -40.70
 45450     -40.70
 45450     -40.73
 45500     -40.73
 45500     -40.98
 45550     -40.98
 45550     -40.60
 45600     -40.60
 45600     -40.75
 45650     -40.75
 45650     -40.23
 45700     -40.23
 45700     -40.94
 45750     -40.94
 45750     -41.08
 45800     -41.08
 45800     -40.82
 45850     -40.82
 45850     -40.26
 45900     -40.26
 45900     -39.46
 45950     -39.46
 45950     -40.16
 46000     -40.16
 46000     -40.20
 46050     -40.20
 46050     -39.47
 46100     -39.47
 46100     -39.51
 46150     -39.51
 46150     -39.57
 46200     -39.57
 46200     -39.45
 46250     -39.45
 46250     -39.37
 46300     -39.37
 46300     -39.59
 46350     -39.59
 46350     -39.24
 46400     -39.24
 46400     -39.80
 46450     -39.80
 46450     -39.37
 46500     -39.37
 46500     -38.41
 46550     -38.41
 46550     -39.01
 46600     -39.01
 46600     -39.05
 46650     -39.05
 46650     -38.98
 46700     -38.98
 46700     -38.66
 46750     -38.66
 46750     -38.93
 46800     -38.93
 46800     -39.11
 46850     -39.11
 46850     -39.13
 46900     -39.13
 46900     -38.98
 46950     -38.98
 46950     -38.02
 47000     -38.02
 47000     -38.49
 47050     -38.49
 47050     -39.17
 47100     -39.17
 47100     -38.03
 47150     -38.03
 47150     -38.09
 47200     -38.09
 47200     -37.71
 47250     -37.71
 47250     -38.19
 47300     -38.19
 47300     -37.35
 47350     -37.35
 47350     -40.26
 47400     -40.26
 47400     -42.32
 47450     -42.32
 47450     -42.78
 47500     -42.78
 47500     -42.87
 47550     -42.87
 47550     -42.58
 47600     -42.58
 47600     -42.15
 47650     -42.15
 47650     -43.07
 47700     -43.07
 47700     -42.70
 47750     -42.70
 47750     -43.16
 47800     -43.16
 47800     -42.48
 47850     -42.48
 47850     -42.00
 47900     -42.00
 47900     -42.87
 47950     -42.87
 47950     -43.63
 48000     -43.63
 48000     -43.61
 48050     -43.61
 48050     -42.80
 48100     -42.80
 48100     -41.98
 48150     -41.98
 48150     -42.02
 48200     -42.02
 48200     -43.16
 48250     -43.16
 48250     -43.83
 48300     -43.83
 48300     -43.48
 48350     -43.48
 48350     -42.91
 48400     -42.91
 48400     -42.31
 48450     -42.31
 48450     -43.18
 48500     -43.18
 48500     -42.92
 48550     -42.92
 48550     -42.98
 48600     -42.98
 48600     -43.13
 48650     -43.13
 48650     -44.06
 48700     -44.06
 48700     -43.90
 48750     -43.90
 48750     -43.48
 48800     -43.48
 48800     -43.49
 48850     -43.49
 48850     -42.80
 48900     -42.80
 48900     -42.44
 48950     -42.44
 48950     -42.13
 49000     -42.13
 49000     -41.59
 49050     -41.59
 49050     -40.95
 49100     -40.95
 49100     -41.17
 49150     -41.17
 49150     -41.30
 49200     -41.30
 49200     -41.22
 49250     -41.22
 49250     -40.92
 49300     -40.92
 49300     -41.16
 49350     -41.16
 49350     -40.23
 49400     -40.23
 49400     -39.84
 49450     -39.84
 49450     -39.73
 49500     -39.73
 49500     -39.62
 49550     -39.62
 49550     -40.90
 49600     -40.90
 49600     -42.11
 49650     -42.11
 49650     -39.81
 49700     -39.81
 49700     -39.48
 49750     -39.48
 49750     -39.51
 49800     -39.51
 49800     -41.41
 49850     -41.41
 49850     -41.85
 49900     -41.85
 49900     -42.38
 49950     -42.38
 49950     -42.11
 50000     -42.11
 50000     -41.51
 50050     -41.51
 50050     -41.19
 50100     -41.19
 50100     -41.47
 50150     -41.47
 50150     -40.30
 50200     -40.30
 50200     -40.52
 50250     -40.52
 50250     -40.53
 50300     -40.53
 50300     -40.49
 50350     -40.49
 50350     -40.42
 50400     -40.42
 50400     -40.74
 50450     -40.74
 50450     -41.10
 50500     -41.10
 50500     -40.72
 50550     -40.72
 50550     -40.19
 50600     -40.19
 50600     -40.29
 50650     -40.29
 50650     -40.86
 50700     -40.86
 50700     -40.59
 50750     -40.59
 50750     -40.51
 50800     -40.51
 50800     -40.86
 50850     -40.86
 50850     -40.90
 50900     -40.90
 50900     -40.71
 50950     -40.71
 50950     -40.43
 51000     -40.43
 51000     -40.78
 51050     -40.78
 51050     -39.81
 51100     -39.81
 51100     -40.57
 51150     -40.57
 51150     -40.63
 51200     -40.63
 51200     -40.22
 51250     -40.22
 51250     -40.34
 51300     -40.34
 51300     -40.11
 51350     -40.11
 51350     -40.72
 51400     -40.72
 51400     -40.72
 51450     -40.72
 51450     -40.15
 51500     -40.15
 51500     -40.53
 51550     -40.53
 51550     -40.60
 51600     -40.60
 51600     -40.45
 51650     -40.45
 51650     -40.08
 51700     -40.08
 51700     -40.71
 51750     -40.71
 51750     -40.69
 51800     -40.69
 51800     -40.43
 51850     -40.43
 51850     -40.85
 51900     -40.85
 51900     -41.07
 51950     -41.07
 51950     -39.81
 52000     -39.81
 52000     -40.44
 52050     -40.44
 52050     -39.80
 52100     -39.80
 52100     -40.67
 52150     -40.67
 52150     -41.01
 52200     -41.01
 52200     -41.04
 52250     -41.04
 52250     -41.39
 52300     -41.39
 52300     -40.26
 52350     -40.26
 52350     -39.11
 52400     -39.11
 52400     -39.27
 52450     -39.27
 52450     -39.79
 52500     -39.79
 52500     -39.96
 52550     -39.96
 52550     -39.87
 52600     -39.87
 52600     -39.04
 52650     -39.04
 52650     -39.42
 52700     -39.42
 52700     -39.91
 52750     -39.91
 52750     -39.44
 52800     -39.44
 52800     -39.31
 52850     -39.31
 52850     -38.84
 52900     -38.84
 52900     -38.83
 52950     -38.83
 52950     -39.74
 53000     -39.74
 53000     -39.24
 53050     -39.24
 53050     -39.99
 53100     -39.99
 53100     -39.42
 53150     -39.42
 53150     -38.77
 53200     -38.77
 53200     -39.48
 53250     -39.48
 53250     -38.96
 53300     -38.96
 53300     -39.87
 53350     -39.87
 53350     -39.66
 53400     -39.66
 53400     -39.55
 53450     -39.55
 53450     -39.59
 53500     -39.59
 53500     -39.24
 53550     -39.24
 53550     -39.27
 53600     -39.27
 53600     -39.56
 53650     -39.56
 53650     -39.21
 53700     -39.21
 53700     -39.31
 53750     -39.31
 53750     -38.90
 53800     -38.90
 53800     -39.49
 53850     -39.49
 53850     -39.47
 53900     -39.47
 53900     -39.38
 53950     -39.38
 53950     -38.73
 54000     -38.73
 54000     -38.83
 54050     -38.83
 54050     -39.50
 54100     -39.50
 54100     -38.51
 54150     -38.51
 54150     -39.35
 54200     -39.35
 54200     -38.88
 54250     -38.88
 54250     -38.86
 54300     -38.86
 54300     -39.03
 54350     -39.03
 54350     -38.74
 54400     -38.74
 54400     -38.44
 54450     -38.44
 54450     -39.24
 54500     -39.24
 54500     -39.37
 54550     -39.37
 54550     -39.10
 54600     -39.10
 54600     -38.55
 54650     -38.55
 54650     -38.03
 54700     -38.03
 54700     -37.92
 54750     -37.92
 54750     -39.91
 54800     -39.91
 54800     -40.86
 54850     -40.86
 54850     -38.87
 54900     -38.87
 54900     -38.79
 54950     -38.79
 54950     -38.81
 55000     -38.81
 55000     -39.14
 55050     -39.14
 55050     -40.65
 55100     -40.65
 55100     -42.52
 55150     -42.52
 55150     -42.87
 55200     -42.87
 55200     -42.52
 55250     -42.52
 55250     -42.80
 55300     -42.80
 55300     -42.88
 55350     -42.88
 55350     -43.53
 55400     -43.53
 55400     -42.70
 55450     -42.70
 55450     -42.46
 55500     -42.46
 55500     -42.74
 55550     -42.74
 55550     -42.29
 55600     -42.29
 55600     -42.20
 55650     -42.20
 55650     -41.63
 55700     -41.63
 55700     -42.20
 55750     -42.20
 55750     -38.93
 55800     -38.93
 55800     -38.84
 55850     -38.84
 55850     -42.14
 55900     -42.14
 55900     -42.87
 55950     -42.87
 55950     -42.76
 56000     -42.76
 56000     -42.49
 56050     -42.49
 56050     -42.90
 56100     -42.90
 56100     -42.99
 56150     -42.99
 56150     -42.00
 56200     -42.00
 56200     -41.42
 56250     -41.42
 56250     -39.24
 56300     -39.24
 56300     -39.61
 56350     -39.61
 56350     -39.32
 56400     -39.32
 56400     -39.61
 56450     -39.61
 56450     -39.35
 56500     -39.35
 56500     -38.90
 56550     -38.90
 56550     -39.83
 56600     -39.83
 56600     -42.08
 56650     -42.08
 56650     -43.22
 56700     -43.22
 56700     -42.96
 56750     -42.96
 56750     -42.84
 56800     -42.84
 56800     -43.09
 56850     -43.09
 56850     -42.63
 56900     -42.63
 56900     -42.16
 56950     -42.16
 56950     -42.47
 57000     -42.47
 57000     -42.24
 57050     -42.24
 57050     -42.42
 57100     -42.42
 57100     -42.46
 57150     -42.46
 57150     -42.01
 57200     -42.01
 57200     -42.36
 57250     -42.36
 57250     -41.25
 57300     -41.25
 57300     -41.23
 57350     -41.23
 57350     -41.17
 57400     -41.17
 57400     -40.63
 57450     -40.63
 57450     -40.11
 57500     -40.11
 57500     -40.07
 57550     -40.07
 57550     -40.27
 57600     -40.27
 57600     -40.68
 57650     -40.68
 57650     -40.92
 57700     -40.92
 57700     -40.61
 57750     -40.61
 57750     -40.51
 57800     -40.51
 57800     -41.02
 57850     -41.02
 57850     -41.42
 57900     -41.42
 57900     -40.50
 57950     -40.50
 57950     -40.37
 58000     -40.37
 58000     -40.35
 58050     -40.35
 58050     -40.68
 58100     -40.68
 58100     -40.02
 58150     -40.02
 58150     -39.67
 58200     -39.67
 58200     -39.74
 58250     -39.74
 58250     -39.83
 58300     -39.83
 58300     -39.44
 58350     -39.44
 58350     -38.99
 58400     -38.99
 58400     -39.60
 58450     -39.60
 58450     -39.68
 58500     -39.68
 58500     -39.17
 58550     -39.17
 58550     -38.64
 58600     -38.64
 58600     -38.83
 58650     -38.83
 58650     -39.42
 58700     -39.42
 58700     -39.87
 58750     -39.87
 58750     -38.41
 58800     -38.41
 58800     -41.20
 58850     -41.20
 58850     -41.97
 58900     -41.97
 58900     -41.09
 58950     -41.09
 58950     -38.19
 59000     -38.19
 59000     -39.60
 59050     -39.60
 59050     -42.05
 59100     -42.05
 59100     -42.52
 59150     -42.52
 59150     -42.66
 59200     -42.66
 59200     -42.19
 59250     -42.19
 59250     -42.46
 59300     -42.46
 59300     -41.99
 59350     -41.99
 59350     -40.97
 59400     -40.97
 59400     -39.35
 59450     -39.35
 59450     -39.19
 59500     -39.19
 59500     -39.52
 59550     -39.52
 59550     -40.99
 59600     -40.99
 59600     -40.30
 59650     -40.30
 59650     -38.95
 59700     -38.95
 59700     -38.36
 59750     -38.36
 59750     -38.25
 59800     -38.25
 59800     -39.12
 59850     -39.12
 59850     -42.30
 59900     -42.30
 59900     -42.88
 59950     -42.88
 59950     -42.94
 60000     -42.94
 60000     -42.25
 60050     -42.25
 60050     -38.53
 60100     -38.53
 60100     -37.93
 60150     -37.93
 60150     -40.31
 60200     -40.31
 60200     -42.72
 60250     -42.72
 60250     -43.39
 60300     -43.39
 60300     -43.45
 60350     -43.45
 60350     -43.27
 60400     -43.27
 60400     -42.43
 60450     -42.43
 60450     -42.57
 60500     -42.57
 60500     -43.58
 60550     -43.58
 60550     -43.37
 60600     -43.37
 60600     -42.69
 60650     -42.69
 60650     -43.07
 60700     -43.07
 60700     -43.16
 60750     -43.16
 60750     -43.33
 60800     -43.33
 60800     -43.45
 60850     -43.45
 60850     -43.30
 60900     -43.30
 60900     -43.24
 60950     -43.24
 60950     -42.84
 61000     -42.84
 61000     -42.89
 61050     -42.89
 61050     -43.25
 61100     -43.25
 61100     -43.19
 61150     -43.19
 61150     -43.24
 61200     -43.24
 61200     -43.12
 61250     -43.12
 61250     -43.05
 61300     -43.05
 61300     -42.99
 61350     -42.99
 61350     -43.13
 61400     -43.13
 61400     -43.10
 61450     -43.10
 61450     -43.53
 61500     -43.53
 61500     -43.74
 61550     -43.74
 61550     -43.69
 61600     -43.69
 61600     -43.65
 61650     -43.65
 61650     -43.39
 61700     -43.39
 61700     -43.97
 61750     -43.97
 61750     -44.15
 61800     -44.15
 61800     -43.21
 61850     -43.21
 61850     -44.19
 61900     -44.19
 61900     -43.28
 61950     -43.28
 61950     -43.81
 62000     -43.81
 62000     -43.70
 62050     -43.70
 62050     -43.18
 62100     -43.18
 62100     -43.10
 62150     -43.10
 62150     -43.23
 62200     -43.23
 62200     -43.67
 62250     -43.67
 62250     -45.10
 62300     -45.10
 62300     -44.57
 62350     -44.57
 62350     -43.63
 62400     -43.63
 62400     -43.09
 62450     -43.09
 62450     -43.34
 62500     -43.34
 62500     -44.38
 62550     -44.38
 62550     -44.75
 62600     -44.75
 62600     -43.15
 62650     -43.15
 62650     -43.63
 62700     -43.63
 62700     -44.21
 62750     -44.21
 62750     -44.70
 62800     -44.70
 62800     -44.49
 62850     -44.49
 62850     -43.54
 62900     -43.54
 62900     -44.18
 62950     -44.18
 62950     -44.60
 63000     -44.60
 63000     -44.01
 63050     -44.01
 63050     -43.86
 63100     -43.86
 63100     -44.52
 63150     -44.52
 63150     -45.02
 63200     -45.02
 63200     -44.74
 63250     -44.74
 63250     -44.58
 63300     -44.58
 63300     -44.43
 63350     -44.43
 63350     -44.15
 63400     -44.15
 63400     -45.16
 63450     -45.16
 63450     -44.63
 63500     -44.63
 63500     -43.77
 63550     -43.77
 63550     -45.04
 63600     -45.04
 63600     -44.40
 63650     -44.40
 63650     -44.00
 63700     -44.00
 63700     -43.90
 63750     -43.90
 63750     -44.81
 63800     -44.81
 63800     -44.70
 63850     -44.70
 63850     -44.37
 63900     -44.37
 63900     -44.49
 63950     -44.49
 63950     -43.79
 64000     -43.79
 64000     -43.41
 64050     -43.41
 64050     -43.20
 64100     -43.20
 64100     -43.10
 64150     -43.10
 64150     -43.35
 64200     -43.35
 64200     -43.99
 64250     -43.99
 64250     -43.26
 64300     -43.26
 64300     -43.05
 64350     -43.05
 64350     -43.39
 64400     -43.39
 64400     -43.95
 64450     -43.95
 64450     -44.26
 64500     -44.26
 64500     -43.34
 64550     -43.34
 64550     -41.33
 64600     -41.33
 64600     -39.97
 64650     -39.97
 64650     -40.07
 64700     -40.07
 64700     -39.74
 64750     -39.74
 64750     -40.21
 64800     -40.21
 64800     -42.24
 64850     -42.24
 64850     -42.97
 64900     -42.97
 64900     -44.26
 64950     -44.26
 64950     -42.71
 65000     -42.71
 65000     -43.79
 65050     -43.79
 65050     -44.25
 65100     -44.25
 65100     -44.17
 65150     -44.17
 65150     -44.85
 65200     -44.85
 65200     -45.29
 65250     -45.29
 65250     -44.49
 65300     -44.49
 65300     -44.44
 65350     -44.44
 65350     -44.52
 65400     -44.52
 65400     -43.84
 65450     -43.84
 65450     -43.55
 65500     -43.55
 65500     -44.22
 65550     -44.22
 65550     -43.94
 65600     -43.94
 65600     -43.61
 65650     -43.61
 65650     -43.04
 65700     -43.04
 65700     -43.84
 65750     -43.84
 65750     -43.85
 65800     -43.85
 65800     -43.54
 65850     -43.54
 65850     -42.91
 65900     -42.91
 65900     -43.12
 65950     -43.12
 65950     -43.61
 66000     -43.61
 66000     -44.81
 66050     -44.81
 66050     -44.26
 66100     -44.26
 66100     -44.16
 66150     -44.16
 66150     -44.64
 66200     -44.64
 66200     -44.44
 66250     -44.44
 66250     -44.24
 66300     -44.24
 66300     -43.95
 66350     -43.95
 66350     -44.01
 66400     -44.01
 66400     -44.48
 66450     -44.48
 66450     -44.76
 66500     -44.76
 66500     -45.04
 66550     -45.04
 66550     -44.48
 66600     -44.48
 66600     -44.33
 66650     -44.33
 66650     -44.17
 66700     -44.17
 66700     -44.19
 66750     -44.19
 66750     -44.22
 66800     -44.22
 66800     -43.67
 66850     -43.67
 66850     -43.35
 66900     -43.35
 66900     -43.04
 66950     -43.04
 66950     -44.23
 67000     -44.23
 67000     -43.99
 67050     -43.99
 67050     -43.76
 67100     -43.76
 67100     -44.65
 67150     -44.65
 67150     -44.30
 67200     -44.30
 67200     -43.71
 67250     -43.71
 67250     -44.64
 67300     -44.64
 67300     -44.21
 67350     -44.21
 67350     -42.91
 67400     -42.91
 67400     -43.39
 67450     -43.39
 67450     -43.73
 67500     -43.73
 67500     -44.12
 67550     -44.12
 67550     -43.20
 67600     -43.20
 67600     -43.62
 67650     -43.62
 67650     -44.08
 67700     -44.08
 67700     -44.18
 67750     -44.18
 67750     -43.76
 67800     -43.76
 67800     -43.33
 67850     -43.33
 67850     -44.73
 67900     -44.73
 67900     -44.22
 67950     -44.22
 67950     -43.41
 68000     -43.41
 68000     -42.37
 68050     -42.37
 68050     -42.32
 68100     -42.32
 68100     -42.79
 68150     -42.79
 68150     -43.22
 68200     -43.22
 68200     -43.45
 68250     -43.45
 68250     -43.99
 68300     -43.99
 68300     -44.37
 68350     -44.37
 68350     -44.81
 68400     -44.81
 68400     -43.87
 68450     -43.87
 68450     -43.87
 68500     -43.87
 68500     -44.62
 68550     -44.62
 68550     -44.16
 68600     -44.16
 68600     -43.83
 68650     -43.83
 68650     -44.10
 68700     -44.10
 68700     -44.05
 68750     -44.05
 68750     -43.96
 68800     -43.96
 68800     -44.47
 68850     -44.47
 68850     -44.25
 68900     -44.25
 68900     -43.42
 68950     -43.42
 68950     -43.66
 69000     -43.66
 69000     -43.76
 69050     -43.76
 69050     -43.84
 69100     -43.84
 69100     -44.40
 69150     -44.40
 69150     -44.69
 69200     -44.69
 69200     -44.03
 69250     -44.03
 69250     -43.92
 69300     -43.92
 69300     -43.80
 69350     -43.80
 69350     -43.76
 69400     -43.76
 69400     -43.93
 69450     -43.93
 69450     -44.19
 69500     -44.19
 69500     -43.30
 69550     -43.30
 69550     -43.60
 69600     -43.60
 69600     -44.03
 69650     -44.03
 69650     -42.78
 69700     -42.78
 69700     -43.35
 69750     -43.35
 69750     -43.73
 69800     -43.73
 69800     -43.88
 69850     -43.88
 69850     -44.39
 69900     -44.39
 69900     -44.68
 69950     -44.68
 69950     -43.80
 70000     -43.80
 70000     -43.54
 70050     -43.54
 70050     -43.09
 70100     -43.09
 70100     -42.07
 70150     -42.07
 70150     -40.56
 70200     -40.56
 70200     -39.73
 70250     -39.73
 70250     -39.55
 70300     -39.55
 70300     -42.18
 70350     -42.18
 70350     -44.18
 70400     -44.18
 70400     -44.70
 70450     -44.70
 70450     -44.34
 70500     -44.34
 70500     -44.32
 70550     -44.32
 70550     -44.23
 70600     -44.23
 70600     -44.13
 70650     -44.13
 70650     -43.82
 70700     -43.82
 70700     -43.76
 70750     -43.76
 70750     -43.67
 70800     -43.67
 70800     -43.28
 70850     -43.28
 70850     -43.05
 70900     -43.05
 70900     -43.50
 70950     -43.50
 70950     -43.52
 71000     -43.52
 71000     -43.48
 71050     -43.48
 71050     -42.86
 71100     -42.86
 71100     -42.45
 71150     -42.45
 71150     -41.93
 71200     -41.93
 71200     -42.22
 71250     -42.22
 71250     -42.16
 71300     -42.16
 71300     -42.07
 71350     -42.07
 71350     -42.06
 71400     -42.06
 71400     -42.17
 71450     -42.17
 71450     -42.27
 71500     -42.27
 71500     -41.60
 71550     -41.60
 71550     -40.74
 71600     -40.74
 71600     -40.51
 71650     -40.51
 71650     -40.51
 71700     -40.51
 71700     -40.13
 71750     -40.13
 71750     -40.34
 71800     -40.34
 71800     -40.87
 71850     -40.87
 71850     -40.37
 71900     -40.37
 71900     -39.81
 71950     -39.81
 71950     -39.58
 72000     -39.58
 72000     -39.69
 72050     -39.69
 72050     -40.10
 72100     -40.10
 72100     -39.91
 72150     -39.91
 72150     -39.50
 72200     -39.50
 72200     -39.53
 72250     -39.53
 72250     -39.61
 72300     -39.61
 72300     -39.66
 72350     -39.66
 72350     -39.23
 72400     -39.23
 72400     -39.08
 72450     -39.08
 72450     -39.00
 72500     -39.00
 72500     -38.73
 72550     -38.73
 72550     -38.61
 72600     -38.61
 72600     -38.47
 72650     -38.47
 72650     -38.31
 72700     -38.31
 72700     -38.39
 72750     -38.39
 72750     -37.92
 72800     -37.92
 72800     -37.67
 72850     -37.67
 72850     -38.15
 72900     -38.15
 72900     -37.71
 72950     -37.71
 72950     -37.96
 73000     -37.96
 73000     -40.85
 73050     -40.85
 73050     -43.63
 73100     -43.63
 73100     -44.39
 73150     -44.39
 73150     -44.22
 73200     -44.22
 73200     -43.95
 73250     -43.95
 73250     -44.66
 73300     -44.66
 73300     -44.84
 73350     -44.84
 73350     -45.07
 73400     -45.07
 73400     -44.96
 73450     -44.96
 73450     -44.69
 73500     -44.69
 73500     -44.92
 73550     -44.92
 73550     -45.18
 73600     -45.18
 73600     -44.66
 73650     -44.66
 73650     -44.36
 73700     -44.36
 73700     -45.05
 73750     -45.05
 73750     -45.15
 73800     -45.15
 73800     -44.43
 73850     -44.43
 73850     -44.57
 73900     -44.57
 73900     -44.90
 73950     -44.90
 73950     -44.79
 74000     -44.79
 74000     -44.65
 74050     -44.65
 74050     -45.13
 74100     -45.13
 74100     -45.39
 74150     -45.39
 74150     -44.99
 74200     -44.99
 74200     -44.88
 74250     -44.88
 74250     -44.41
 74300     -44.41
 74300     -44.44
 74350     -44.44
 74350     -44.54
 74400     -44.54
 74400     -44.88
 74450     -44.88
 74450     -45.15
 74500     -45.15
 74500     -44.34
 74550     -44.34
 74550     -44.21
 74600     -44.21
 74600     -44.06
 74650     -44.06
 74650     -44.69
 74700     -44.69
 74700     -44.51
 74750     -44.51
 74750     -42.98
 74800     -42.98
 74800     -42.78
 74850     -42.78
 74850     -42.22
 74900     -42.22
 74900     -40.97
 74950     -40.97
 74950     -39.88
 75000     -39.88
 75000     -40.06
 75050     -40.06
 75050     -40.97
 75100     -40.97
 75100     -41.35
 75150     -41.35
 75150     -40.44
 75200     -40.44
 75200     -40.86
 75250     -40.86
 75250     -40.34
 75300     -40.34
 75300     -39.97
 75350     -39.97
 75350     -40.00
 75400     -40.00
 75400     -39.86
 75450     -39.86
 75450     -39.50
 75500     -39.50
 75500     -39.19
 75550     -39.19
 75550     -39.54
 75600     -39.54
 75600     -39.60
 75650     -39.60
 75650     -39.44
 75700     -39.44
 75700     -39.24
 75750     -39.24
 75750     -39.64
 75800     -39.64
 75800     -39.27
 75850     -39.27
 75850     -39.45
 75900     -39.45
 75900     -39.05
 75950     -39.05
 75950     -39.23
 76000     -39.23
 76000     -39.51
 76050     -39.51
 76050     -39.24
 76100     -39.24
 76100     -39.32
 76150     -39.32
 76150     -39.14
 76200     -39.14
 76200     -38.80
 76250     -38.80
 76250     -38.81
 76300     -38.81
 76300     -38.37
 76350     -38.37
 76350     -38.65
 76400     -38.65
 76400     -38.79
 76450     -38.79
 76450     -38.90
 76500     -38.90
 76500     -38.58
 76550     -38.58
 76550     -38.12
 76600     -38.12
 76600     -38.18
 76650     -38.18
 76650     -38.38
 76700     -38.38
 76700     -38.25
 76750     -38.25
 76750     -37.93
 76800     -37.93
 76800     -37.84
 76850     -37.84
 76850     -37.81
 76900     -37.81
 76900     -37.28
 76950     -37.28
 76950     -37.59
 77000     -37.59
 77000     -37.28
 77050     -37.28
 77050     -36.81
 77100     -36.81
 77100     -38.69
 77150     -38.69
 77150     -41.42
 77200     -41.42
 77200     -42.68
 77250     -42.68
 77250     -42.95
 77300     -42.95
 77300     -42.40
 77350     -42.40
 77350     -42.43
 77400     -42.43
 77400     -42.46
 77450     -42.46
 77450     -42.80
 77500     -42.80
 77500     -43.41
 77550     -43.41
 77550     -42.45
 77600     -42.45
 77600     -42.95
 77650     -42.95
 77650     -43.10
 77700     -43.10
 77700     -42.55
 77750     -42.55
 77750     -42.42
 77800     -42.42
 77800     -42.68
 77850     -42.68
 77850     -42.92
 77900     -42.92
 77900     -42.87
 77950     -42.87
 77950     -42.37
 78000     -42.37
 78000     -42.80
 78050     -42.80
 78050     -43.63
 78100     -43.63
 78100     -43.59
 78150     -43.59
 78150     -43.15
 78200     -43.15
 78200     -42.74
 78250     -42.74
 78250     -42.39
 78300     -42.39
 78300     -42.64
 78350     -42.64
 78350     -42.48
 78400     -42.48
 78400     -42.07
 78450     -42.07
 78450     -41.62
 78500     -41.62
 78500     -41.06
 78550     -41.06
 78550     -39.62
 78600     -39.62
 78600     -39.29
 78650     -39.29
 78650     -39.05
 78700     -39.05
 78700     -39.28
 78750     -39.28
 78750     -39.86
 78800     -39.86
 78800     -40.49
 78850     -40.49
 78850     -41.03
 78900     -41.03
 78900     -41.23
 78950     -41.23
 78950     -40.92
 79000     -40.92
 79000     -41.01
 79050     -41.01
 79050     -40.85
 79100     -40.85
 79100     -40.30
 79150     -40.30
 79150     -39.91
 79200     -39.91
 79200     -40.49
 79250     -40.49
 79250     -40.40
 79300     -40.40
 79300     -39.96
 79350     -39.96
 79350     -40.64
 79400     -40.64
 79400     -40.20
 79450     -40.20
 79450     -39.28
 79500     -39.28
 79500     -39.37
 79550     -39.37
 79550     -38.90
 79600     -38.90
 79600     -39.32
 79650     -39.32
 79650     -39.03
 79700     -39.03
 79700     -38.91
 79750     -38.91
 79750     -39.45
 79800     -39.45
 79800     -39.17
 79850     -39.17
 79850     -38.72
 79900     -38.72
 79900     -38.69
 79950     -38.69
 79950     -40.76
 80000     -40.76
 80000     -40.70
 80050     -40.70
 80050     -40.56
 80100     -40.56
 80100     -40.34
 80150     -40.34
 80150     -40.08
 80200     -40.08
 80200     -40.31
 80250     -40.31
 80250     -40.28
 80300     -40.28
 80300     -39.90
 80350     -39.90
 80350     -39.98
 80400     -39.98
 80400     -40.33
 80450     -40.33
 80450     -40.02
 80500     -40.02
 80500     -39.91
 80550     -39.91
 80550     -39.30
 80600     -39.30
 80600     -39.45
 80650     -39.45
 80650     -39.80
 80700     -39.80
 80700     -39.58
 80750     -39.58
 80750     -39.54
 80800     -39.54
 80800     -39.37
 80850     -39.37
 80850     -39.25
 80900     -39.25
 80900     -39.00
 80950     -39.00
 80950     -39.61
 81000     -39.61
 81000     -39.51
 81050     -39.51
 81050     -39.33
 81100     -39.33
 81100     -39.52
 81150     -39.52
 81150     -39.16
 81200     -39.16
 81200     -38.65
 81250     -38.65
 81250     -38.98
 81300     -38.98
 81300     -39.22
 81350     -39.22
 81350     -39.44
 81400     -39.44
 81400     -39.18
 81450     -39.18
 81450     -38.74
 81500     -38.74
 81500     -38.61
 81550     -38.61
 81550     -38.36
 81600     -38.36
 81600     -38.79
 81650     -38.79
 81650     -38.85
 81700     -38.85
 81700     -38.48
 81750     -38.48
 81750     -38.65
 81800     -38.65
 81800     -38.35
 81850     -38.35
 81850     -38.44
 81900     -38.44
 81900     -38.37
 81950     -38.37
 81950     -38.07
 82000     -38.07
 82000     -38.38
 82050     -38.38
 82050     -38.31
 82100     -38.31
 82100     -38.26
 82150     -38.26
 82150     -38.14
 82200     -38.14
 82200     -38.43
 82250     -38.43
 82250     -37.99
 82300     -37.99
 82300     -37.79
 82350     -37.79
 82350     -37.78
 82400     -37.78
 82400     -37.84
 82450     -37.84
 82450     -37.68
 82500     -37.68
 82500     -37.26
 82550     -37.26
 82550     -37.88
 82600     -37.88
 82600     -38.05
 82650     -38.05
 82650     -38.23
 82700     -38.23
 82700     -38.06
 82750     -38.06
 82750     -38.24
 82800     -38.24
 82800     -37.72
 82850     -37.72
 82850     -37.82
 82900     -37.82
 82900     -37.96
 82950     -37.96
 82950     -38.62
 83000     -38.62
 83000     -38.45
 83050     -38.45
 83050     -37.85
 83100     -37.85
 83100     -38.22
 83150     -38.22
 83150     -37.96
 83200     -37.96
 83200     -37.92
 83250     -37.92
 83250     -37.92
 83300     -37.92
 83300     -37.99
 83350     -37.99
 83350     -37.84
 83400     -37.84
 83400     -37.57
 83450     -37.57
 83450     -37.98
 83500     -37.98
 83500     -38.47
 83550     -38.47
 83550     -38.19
 83600     -38.19
 83600     -38.02
 83650     -38.02
 83650     -38.19
 83700     -38.19
 83700     -37.28
 83750     -37.28
 83750     -37.02
 83800     -37.02
 83800     -37.06
 83850     -37.06
 83850     -37.57
 83900     -37.57
 83900     -37.78
 83950     -37.78
 83950     -37.76
 84000     -37.76
 84000     -38.02
 84050     -38.02
 84050     -37.82
 84100     -37.82
 84100     -37.94
 84150     -37.94
 84150     -37.84
 84200     -37.84
 84200     -37.35
 84250     -37.35
 84250     -36.94
 84300     -36.94
 84300     -37.24
 84350     -37.24
 84350     -36.82
 84400     -36.82
 84400     -37.55
 84450     -37.55
 84450     -37.54
 84500     -37.54
 84500     -37.84
 84550     -37.84
 84550     -38.15
 84600     -38.15
 84600     -37.80
 84650     -37.80
 84650     -37.52
 84700     -37.52
 84700     -37.19
 84750     -37.19
 84750     -37.34
 84800     -37.34
 84800     -37.41
 84850     -37.41
 84850     -37.95
 84900     -37.95
 84900     -37.55
 84950     -37.55
 84950     -37.98
 85000     -37.98
 85000     -37.94
 85050     -37.94
 85050     -38.32
 85100     -38.32
 85100     -37.49
 85150     -37.49
 85150     -37.07
 85200     -37.07
 85200     -37.20
 85250     -37.20
 85250     -37.06
 85300     -37.06
 85300     -36.62
 85350     -36.62
 85350     -36.81
 85400     -36.81
 85400     -37.19
 85450     -37.19
 85450     -39.15
 85500     -39.15
 85500     -41.13
 85550     -41.13
 85550     -41.03
 85600     -41.03
 85600     -40.68
 85650     -40.68
 85650     -39.29
 85700     -39.29
 85700     -38.70
 85750     -38.70
 85750     -40.33
 85800     -40.33
 85800     -39.98
 85850     -39.98
 85850     -40.09
 85900     -40.09
 85900     -41.20
 85950     -41.20
 85950     -40.89
 86000     -40.89
 86000     -40.46
 86050     -40.46
 86050     -40.31
 86100     -40.31
 86100     -40.69
 86150     -40.69
 86150     -41.29
 86200     -41.29
 86200     -41.13
 86250     -41.13
 86250     -41.08
 86300     -41.08
 86300     -41.60
 86350     -41.60
 86350     -41.36
 86400     -41.36
 86400     -41.40
 86450     -41.40
 86450     -41.52
 86500     -41.52
 86500     -40.93
 86550     -40.93
 86550     -41.56
 86600     -41.56
 86600     -41.60
 86650     -41.60
 86650     -40.68
 86700     -40.68
 86700     -40.73
 86750     -40.73
 86750     -40.77
 86800     -40.77
 86800     -40.04
 86850     -40.04
 86850     -41.02
 86900     -41.02
 86900     -41.35
 86950     -41.35
 86950     -41.32
 87000     -41.32
 87000     -41.50
 87050     -41.50
 87050     -41.57
 87100     -41.57
 87100     -41.27
 87150     -41.27
 87150     -40.91
 87200     -40.91
 87200     -40.93
 87250     -40.93
 87250     -41.24
 87300     -41.24
 87300     -41.47
 87350     -41.47
 87350     -41.70
 87400     -41.70
 87400     -42.09
 87450     -42.09
 87450     -41.39
 87500     -41.39
 87500     -41.31
 87550     -41.31
 87550     -41.28
 87600     -41.28
 87600     -41.16
 87650     -41.16
 87650     -41.26
 87700     -41.26
 87700     -41.35
 87750     -41.35
 87750     -41.96
 87800     -41.96
 87800     -41.97
 87850     -41.97
 87850     -42.04
 87900     -42.04
 87900     -41.84
 87950     -41.84
 87950     -41.51
 88000     -41.51
 88000     -41.60
 88050     -41.60
 88050     -41.79
 88100     -41.79
 88100     -41.54
 88150     -41.54
 88150     -41.74
 88200     -41.74
 88200     -41.84
 88250     -41.84
 88250     -41.59
 88300     -41.59
 88300     -41.19
 88350     -41.19
 88350     -40.47
 88400     -40.47
 88400     -39.87
 88450     -39.87
 88450     -39.10
 88500     -39.10
 88500     -40.00
 88550     -40.00
 88550     -40.59
 88600     -40.59
 88600     -40.50
 88650     -40.50
 88650     -40.00
 88700     -40.00
 88700     -39.69
 88750     -39.69
 88750     -39.32
 88800     -39.32
 88800     -38.92
 88850     -38.92
 88850     -39.14
 88900     -39.14
 88900     -39.79
 88950     -39.79
 88950     -39.21
 89000     -39.21
 89000     -38.97
 89050     -38.97
 89050     -38.61
 89100     -38.61
 89100     -38.81
 89150     -38.81
 89150     -39.22
 89200     -39.22
 89200     -38.94
 89250     -38.94
 89250     -38.83
 89300     -38.83
 89300     -38.53
 89350     -38.53
 89350     -38.55
 89400     -38.55
 89400     -38.89
 89450     -38.89
 89450     -39.01
 89500     -39.01
 89500     -39.43
 89550     -39.43
 89550     -39.67
 89600     -39.67
 89600     -39.29
 89650     -39.29
 89650     -38.87
 89700     -38.87
 89700     -38.30
 89750     -38.30
 89750     -38.35
 89800     -38.35
 89800     -38.47
 89850     -38.47
 89850     -38.48
 89900     -38.48
 89900     -38.18
 89950     -38.18
 89950     -38.62
 90000     -38.62
 90000     -38.47
 90050     -38.47
 90050     -37.90
 90100     -37.90
 90100     -37.96
 90150     -37.96
 90150     -38.18
 90200     -38.18
 90200     -37.86
 90250     -37.86
 90250     -38.00
 90300     -38.00
 90300     -37.75
 90350     -37.75
 90350     -37.68
 90400     -37.68
 90400     -38.02
 90450     -38.02
 90450     -38.14
 90500     -38.14
 90500     -39.13
 90550     -39.13
 90550     -38.49
 90600     -38.49
 90600     -38.19
 90650     -38.19
 90650     -37.97
 90700     -37.97
 90700     -38.45
 90750     -38.45
 90750     -39.92
 90800     -39.92
 90800     -40.24
 90850     -40.24
 90850     -39.87
 90900     -39.87
 90900     -39.88
 90950     -39.88
 90950     -39.99
 91000     -39.99
 91000     -39.86
 91050     -39.86
 91050     -39.94
 91100     -39.94
 91100     -39.64
 91150     -39.64
 91150     -39.46
 91200     -39.46
 91200     -39.38
 91250     -39.38
 91250     -39.60
 91300     -39.60
 91300     -39.61
 91350     -39.61
 91350     -39.50
 91400     -39.50
 91400     -39.58
 91450     -39.58
 91450     -39.75
 91500     -39.75
 91500     -39.78
 91550     -39.78
 91550     -39.57
 91600     -39.57
 91600     -39.27
 91650     -39.27
 91650     -39.40
 91700     -39.40
 91700     -39.51
 91750     -39.51
 91750     -39.50
 91800     -39.50
 91800     -39.60
 91850     -39.60
 91850     -39.11
 91900     -39.11
 91900     -39.79
 91950     -39.79
 91950     -39.60
 92000     -39.60
 92000     -39.68
 92050     -39.68
 92050     -39.86
 92100     -39.86
 92100     -39.87
 92150     -39.87
 92150     -39.89
 92200     -39.89
 92200     -39.86
 92250     -39.86
 92250     -40.21
 92300     -40.21
 92300     -39.97
 92350     -39.97
 92350     -39.56
 92400     -39.56
 92400     -39.14
 92450     -39.14
 92450     -39.26
 92500     -39.26
 92500     -39.64
 92550     -39.64
 92550     -39.80
 92600     -39.80
 92600     -39.91
 92650     -39.91
 92650     -39.62
 92700     -39.62
 92700     -39.77
 92750     -39.77
 92750     -39.64
 92800     -39.64
 92800     -40.04
 92850     -40.04
 92850     -40.18
 92900     -40.18
 92900     -39.76
 92950     -39.76
 92950     -39.33
 93000     -39.33
 93000     -39.79
 93050     -39.79
 93050     -39.26
 93100     -39.26
 93100     -39.69
 93150     -39.69
 93150     -39.75
 93200     -39.75
 93200     -39.97
 93250     -39.97
 93250     -39.74
 93300     -39.74
 93300     -39.57
 93350     -39.57
 93350     -39.67
 93400     -39.67
 93400     -39.88
 93450     -39.88
 93450     -40.45
 93500     -40.45
 93500     -40.05
 93550     -40.05
 93550     -39.98
 93600     -39.98
 93600     -39.96
 93650     -39.96
 93650     -39.93
 93700     -39.93
 93700     -39.92
 93750     -39.92
 93750     -40.29
 93800     -40.29
 93800     -39.35
 93850     -39.35
 93850     -39.43
 93900     -39.43
 93900     -39.72
 93950     -39.72
 93950     -39.85
 94000     -39.85
 94000     -39.69
 94050     -39.69
 94050     -39.55
 94100     -39.55
 94100     -39.85
 94150     -39.85
 94150     -39.18
 94200     -39.18
 94200     -39.81
 94250     -39.81
 94250     -39.90
 94300     -39.90
 94300     -39.78
 94350     -39.78
 94350     -39.73
 94400     -39.73
 94400     -39.69
 94450     -39.69
 94450     -39.41
 94500     -39.41
 94500     -39.05
 94550     -39.05
 94550     -39.39
 94600     -39.39
 94600     -39.58
 94650     -39.58
 94650     -39.29
 94700     -39.29
 94700     -39.11
 94750     -39.11
 94750     -38.97
 94800     -38.97
 94800     -39.47
 94850     -39.47
 94850     -39.73
 94900     -39.73
 94900     -39.63
 94950     -39.63
 94950     -39.60
 95000     -39.60
 95000     -39.51
 95050     -39.51
 95050     -39.62
 95100     -39.62
 95100     -39.96
 95150     -39.96
 95150     -39.88
 95200     -39.88
 95200     -39.68
 95250     -39.68
 95250     -39.39
 95300     -39.39
 95300     -39.20
 95350     -39.20
 95350     -39.38
 95400     -39.38
 95400     -39.44
 95450     -39.44
 95450     -39.13
 95500     -39.13
 95500     -39.49
 95550     -39.49
 95550     -39.27
 95600     -39.27
 95600     -38.76
 95650     -38.76
 95650     -38.88
 95700     -38.88
 95700     -39.19
 95750     -39.19
 95750     -39.38
 95800     -39.38
 95800     -39.23
 95850     -39.23
 95850     -38.80
 95900     -38.80
 95900     -38.73
 95950     -38.73
 95950     -39.20
 96000     -39.20
 96000     -39.30
 96050     -39.30
 96050     -39.24
 96100     -39.24
 96100     -38.77
 96150     -38.77
 96150     -38.77
 96200     -38.77
 96200     -38.79
 96250     -38.79
 96250     -38.66
 96300     -38.66
 96300     -38.87
 96350     -38.87
 96350     -38.68
 96400     -38.68
 96400     -38.84
 96450     -38.84
 96450     -38.99
 96500     -38.99
 96500     -38.83
 96550     -38.83
 96550     -38.50
 96600     -38.50
 96600     -38.60
 96650     -38.60
 96650     -39.01
 96700     -39.01
 96700     -38.80
 96750     -38.80
 96750     -38.45
 96800     -38.45
 96800     -38.49
 96850     -38.49
 96850     -38.21
 96900     -38.21
 96900     -38.34
 96950     -38.34
 96950     -38.28
 97000     -38.28
 97000     -38.36
 97050     -38.36
 97050     -38.89
 97100     -38.89
 97100     -39.04
 97150     -39.04
 97150     -39.36
 97200     -39.36
 97200     -39.17
 97250     -39.17
 97250     -38.13
 97300     -38.13
 97300     -38.54
 97350     -38.54
 97350     -38.81
 97400     -38.81
 97400     -38.90
 97450     -38.90
 97450     -38.93
 97500     -38.93
 97500     -38.80
 97550     -38.80
 97550     -38.70
 97600     -38.70
 97600     -38.64
 97650     -38.64
 97650     -38.43
 97700     -38.43
 97700     -38.54
 97750     -38.54
 97750     -38.35
 97800     -38.35
 97800     -38.36
 97850     -38.36
 97850     -38.38
 97900     -38.38
 97900     -38.03
 97950     -38.03
 97950     -37.97
 98000     -37.97
 98000     -37.93
 98050     -37.93
 98050     -39.15
 98100     -39.15
 98100     -38.75
 98150     -38.75
 98150     -38.27
 98200     -38.27
 98200     -38.51
 98250     -38.51
 98250     -38.61
 98300     -38.61
 98300     -38.62
 98350     -38.62
 98350     -38.51
 98400     -38.51
 98400     -38.44
 98450     -38.44
 98450     -38.63
 98500     -38.63
 98500     -38.53
 98550     -38.53
 98550     -38.38
 98600     -38.38
 98600     -38.52
 98650     -38.52
 98650     -38.47
 98700     -38.47
 98700     -38.44
 98750     -38.44
 98750     -38.82
 98800     -38.82
 98800     -38.56
 98850     -38.56
 98850     -38.55
 98900     -38.55
 98900     -38.27
 98950     -38.27
 98950     -38.36
 99000     -38.36
 99000     -38.02
 99050     -38.02
 99050     -38.12
 99100     -38.12
 99100     -38.21
 99150     -38.21
 99150     -38.07
 99200     -38.07
 99200     -37.92
 99250     -37.92
 99250     -37.68
 99300     -37.68
 99300     -37.38
 99350     -37.38
 99350     -37.90
 99400     -37.90
 99400     -38.29
 99450     -38.29
 99450     -37.86
 99500     -37.86
 99500     -38.62
 99550     -38.62
 99550     -38.49
 99600     -38.49
 99600     -38.05
 99650     -38.05
 99650     -38.19
 99700     -38.19
 99700     -38.36
 99750     -38.36
 99750     -38.31
 99800     -38.31
 99800     -38.21
 99850     -38.21
 99850     -37.84
 99900     -37.84
 99900     -37.72
 99950     -37.72
 99950     -38.07
100000     -38.07
100000     -38.14
100050     -38.14
100050     -38.14
100100     -38.14
100100     -37.73
100150     -37.73
100150     -37.77
100200     -37.77
100200     -37.91
100250     -37.91
100250     -37.57
100300     -37.57
100300     -37.68
100350     -37.68
100350     -37.84
100400     -37.84
100400     -37.57
100450     -37.57
100450     -37.58
100500     -37.58
100500     -37.46
100550     -37.46
100550     -37.54
100600     -37.54
100600     -37.52
100650     -37.52
100650     -37.83
100700     -37.83
100700     -37.98
100750     -37.98
100750     -37.87
100800     -37.87
100800     -37.71
100850     -37.71
100850     -37.75
100900     -37.75
100900     -37.99
100950     -37.99
100950     -37.92
101000     -37.92
101000     -38.04
101050     -38.04
101050     -37.88
101100     -37.88
101100     -37.63
101150     -37.63
101150     -37.84
101200     -37.84
101200     -38.13
101250     -38.13
101250     -37.63
101300     -37.63
101300     -37.93
101350     -37.93
101350     -38.06
101400     -38.06
101400     -37.59
101450     -37.59
101450     -37.73
101500     -37.73
101500     -37.56
101550     -37.56
101550     -37.75
101600     -37.75
101600     -37.45
101650     -37.45
101650     -37.37
101700     -37.37
101700     -37.48
101750     -37.48
101750     -37.05
101800     -37.05
101800     -37.49
101850     -37.49
101850     -37.82
101900     -37.82
101900     -37.71
101950     -37.71
101950     -37.49
102000     -37.49
102000     -37.49
102050     -37.49
102050     -37.53
102100     -37.53
102100     -37.55
102150     -37.55
102150     -37.62
102200     -37.62
102200     -37.49
102250     -37.49
102250     -37.38
102300     -37.38
102300     -37.54
102350     -37.54
102350     -37.34
102400     -37.34
102400     -37.06
102450     -37.06
102450     -37.12
102500     -37.12
102500     -37.24
102550     -37.24
102550     -37.22
102600     -37.22
102600     -37.11
102650     -37.11
102650     -37.12
102700     -37.12
102700     -36.97
102750     -36.97
102750     -37.13
102800     -37.13
102800     -37.16
102850     -37.16
102850     -37.08
102900     -37.08
102900     -37.08
102950     -37.08
102950     -36.99
103000     -36.99
103000     -37.08
103050     -37.08
103050     -36.98
103100     -36.98
103100     -37.02
103150     -37.02
103150     -37.02
103200     -37.02
103200     -36.56
103250     -36.56
103250     -36.95
103300     -36.95
103300     -37.43
103350     -37.43
103350     -36.85
103400     -36.85
103400     -36.81
103450     -36.81
103450     -36.66
103500     -36.66
103500     -36.41
103550     -36.41
103550     -36.53
103600     -36.53
103600     -37.04
103650     -37.04
103650     -37.15
103700     -37.15
103700     -36.94
103750     -36.94
103750     -36.01
103800     -36.01
103800     -36.53
103850     -36.53
103850     -37.01
103900     -37.01
103900     -36.77
103950     -36.77
103950     -36.84
104000     -36.84
104000     -36.84
104050     -36.84
104050     -37.06
104100     -37.06
104100     -36.92
104150     -36.92
104150     -37.06
104200     -37.06
104200     -36.91
104250     -36.91
104250     -36.71
104300     -36.71
104300     -36.90
104350     -36.90
104350     -36.82
104400     -36.82
104400     -36.51
104450     -36.51
104450     -36.92
104500     -36.92
104500     -36.47
104550     -36.47
104550     -36.83
104600     -36.83
104600     -37.08
104650     -37.08
104650     -36.85
104700     -36.85
104700     -37.70
104750     -37.70
104750     -38.86
104800     -38.86
104800     -39.54
104850     -39.54
104850     -39.53
104900     -39.53
104900     -39.70
104950     -39.70
104950     -39.43
105000     -39.43
105000     -39.32
105050     -39.32
105050     -37.42
105100     -37.42
105100     -36.67
105150     -36.67
105150     -38.17
105200     -38.17
105200     -39.62
105250     -39.62
105250     -39.59
105300     -39.59
105300     -39.94
105350     -39.94
105350     -39.95
105400     -39.95
105400     -39.87
105450     -39.87
105450     -39.92
105500     -39.92
105500     -40.01
105550     -40.01
105550     -39.88
105600     -39.88
105600     -39.60
105650     -39.60
105650     -39.65
105700     -39.65
105700     -40.19
105750     -40.19
105750     -39.95
105800     -39.95
105800     -39.47
105850     -39.47
105850     -39.47
105900     -39.47
105900     -39.76
105950     -39.76
105950     -39.66
106000     -39.66
106000     -39.77
106050     -39.77
106050     -38.27
106100     -38.27
106100     -37.95
106150     -37.95
106150     -37.83
106200     -37.83
106200     -37.72
106250     -37.72
106250     -37.37
106300     -37.37
106300     -37.51
106350     -37.51
106350     -37.62
106400     -37.62
106400     -37.22
106450     -37.22
106450     -37.10
106500     -37.10
106500     -37.43
106550     -37.43
106550     -37.51
106600     -37.51
106600     -37.59
106650     -37.59
106650     -37.44
106700     -37.44
106700     -37.45
106750     -37.45
106750     -38.39
106800     -38.39
106800     -38.37
106850     -38.37
106850     -37.34
106900     -37.34
106900     -37.32
106950     -37.32
106950     -37.09
107000     -37.09
107000     -37.43
107050     -37.43
107050     -37.27
107100     -37.27
107100     -37.07
107150     -37.07
107150     -36.60
107200     -36.60
107200     -36.74
107250     -36.74
107250     -39.09
107300     -39.09
107300     -39.94
107350     -39.94
107350     -38.69
107400     -38.69
107400     -37.43
107450     -37.43
107450     -37.43
107500     -37.43
107500     -37.49
107550     -37.49
107550     -37.67
107600     -37.67
107600     -37.51
107650     -37.51
107650     -37.22
107700     -37.22
107700     -37.48
107750     -37.48
107750     -37.55
107800     -37.55
107800     -37.82
107850     -37.82
107850     -37.69
107900     -37.69
107900     -37.42
107950     -37.42
107950     -37.78
108000     -37.78
108000     -37.42
108050     -37.42
108050     -37.46
108100     -37.46
108100     -37.65
108150     -37.65
108150     -37.29
108200     -37.29
108200     -37.06
108250     -37.06
108250     -37.30
108300     -37.30
108300     -37.29
108350     -37.29
108350     -37.27
108400     -37.27
108400     -36.75
108450     -36.75
108450     -36.71
108500     -36.71
108500     -36.67
108550     -36.67
108550     -36.42
108600     -36.42
108600     -36.53
108650     -36.53
108650     -37.69
108700     -37.69
108700     -39.55
108750     -39.55
108750     -40.56
108800     -40.56
108800     -41.27
108850     -41.27
108850     -41.02
108900     -41.02
108900     -40.49
108950     -40.49
108950     -40.79
109000     -40.79
109000     -40.95
109050     -40.95
109050     -41.15
109100     -41.15
109100     -40.84
109150     -40.84
109150     -40.68
109200     -40.68
109200     -40.49
109250     -40.49
109250     -41.13
109300     -41.13
109300     -41.22
109350     -41.22
109350     -41.26
109400     -41.26
109400     -41.10
109450     -41.10
109450     -40.97
109500     -40.97
109500     -40.72
109550     -40.72
109550     -40.81
109600     -40.81
109600     -40.91
109650     -40.91
109650     -41.23
109700     -41.23
109700     -41.50
109750     -41.50
109750     -41.69
109800     -41.69
109800     -41.41
109850     -41.41
109850     -41.38
109900     -41.38
109900     -41.33
109950     -41.33
109950     -41.27
110000     -41.27
110000     -41.26
110050     -41.26
110050     -41.38
110100     -41.38
110100     -41.11
110150     -41.11
110150     -40.81
110200     -40.81
110200     -41.25
110250     -41.25
110250     -41.29
110300     -41.29
110300     -41.28
110350     -41.28
110350     -41.40
110400     -41.40
110400     -41.46
110450     -41.46
110450     -41.89
110500     -41.89
110500     -41.79
110550     -41.79
110550     -41.53
110600     -41.53
110600     -41.51
110650     -41.51
110650     -41.51
110700     -41.51
110700     -41.18
110750     -41.18
110750     -41.19
110800     -41.19
110800     -41.24
110850     -41.24
110850     -40.76
110900     -40.76
110900     -40.00
110950     -40.00
110950     -39.02
111000     -39.02
111000     -38.20
111050     -38.20
111050     -38.31
111100     -38.31
111100     -38.24
111150     -38.24
111150     -38.38
111200     -38.38
111200     -39.61
111250     -39.61
111250     -39.59
111300     -39.59
111300     -39.79
111350     -39.79
111350     -39.79
111400     -39.79
111400     -39.47
111450     -39.47
111450     -39.90
111500     -39.90
111500     -39.91
111550     -39.91
111550     -39.49
111600     -39.49
111600     -39.12
111650     -39.12
111650     -38.98
111700     -38.98
111700     -38.69
111750     -38.69
111750     -38.27
111800     -38.27
111800     -38.80
111850     -38.80
111850     -39.02
111900     -39.02
111900     -38.83
111950     -38.83
111950     -38.98
112000     -38.98
112000     -39.01
112050     -39.01
112050     -38.85
112100     -38.85
112100     -38.41
112150     -38.41
112150     -37.73
112200     -37.73
112200     -37.90
112250     -37.90
112250     -38.27
112300     -38.27
112300     -37.91
112350     -37.91
112350     -37.80
112400     -37.80
112400     -37.91
112450     -37.91
112450     -37.86
112500     -37.86
112500     -38.13
112550     -38.13
112550     -37.74
112600     -37.74
112600     -37.62
112650     -37.62
112650     -37.32
112700     -37.32
112700     -37.41
112750     -37.41
112750     -37.29
112800     -37.29
112800     -37.40
112850     -37.40
112850     -37.26
112900     -37.26
112900     -37.28
112950     -37.28
112950     -37.35
113000     -37.35
113000     -37.37
113050     -37.37
113050     -37.50
113100     -37.50
113100     -37.73
113150     -37.73
113150     -37.14
113200     -37.14
113200     -36.98
113250     -36.98
113250     -37.07
113300     -37.07
113300     -37.20
113350     -37.20
113350     -37.33
113400     -37.33
113400     -37.20
113450     -37.20
113450     -37.05
113500     -37.05
113500     -37.75
113550     -37.75
113550     -37.92
113600     -37.92
113600     -37.52
113650     -37.52
113650     -37.62
113700     -37.62
113700     -37.22
113750     -37.22
113750     -37.27
113800     -37.27
113800     -37.07
113850     -37.07
113850     -37.36
113900     -37.36
113900     -37.02
113950     -37.02
113950     -37.29
114000     -37.29
114000     -37.31
114050     -37.31
114050     -36.81
114100     -36.81
114100     -37.46
114150     -37.46
114150     -37.53
114200     -37.53
114200     -37.18
114250     -37.18
114250     -37.07
114300     -37.07
114300     -37.28
114350     -37.28
114350     -37.33
114400     -37.33
114400     -37.25
114450     -37.25
114450     -37.03
114500     -37.03
114500     -37.29
114550     -37.29
114550     -37.13
114600     -37.13
114600     -37.20
114650     -37.20
114650     -37.25
114700     -37.25
114700     -37.24
114750     -37.24
114750     -37.02
114800     -37.02
114800     -37.07
114850     -37.07
114850     -37.24
114900     -37.24
114900     -36.95
114950     -36.95
114950     -37.01
115000     -37.01
115000     -37.34
115050     -37.34
115050     -37.39
115100     -37.39
115100     -37.18
115150     -37.18
115150     -37.05
115200     -37.05
115200     -37.17
115250     -37.17
115250     -37.12
115300     -37.12
115300     -36.99
115350     -36.99
115350     -36.73
115400     -36.73
115400     -36.97
115450     -36.97
115450     -37.54
115500     -37.54
115500     -37.99
115550     -37.99
115550     -38.46
115600     -38.46
115600     -38.80
115650     -38.80
115650     -38.49
115700     -38.49
115700     -38.01
115750     -38.01
115750     -38.62
115800     -38.62
115800     -38.51
115850     -38.51
115850     -38.56
115900     -38.56
115900     -38.61
115950     -38.61
115950     -38.30
116000     -38.30
116000     -38.41
116050     -38.41
116050     -38.74
116100     -38.74
116100     -38.58
116150     -38.58
116150     -38.56
116200     -38.56
116200     -38.63
116250     -38.63
116250     -38.52
116300     -38.52
116300     -38.13
116350     -38.13
116350     -38.09
116400     -38.09
116400     -38.45
116450     -38.45
116450     -38.37
116500     -38.37
116500     -38.33
116550     -38.33
116550     -38.42
116600     -38.42
116600     -37.86
116650     -37.86
116650     -38.03
116700     -38.03
116700     -38.48
116750     -38.48
116750     -38.14
116800     -38.14
116800     -37.97
116850     -37.97
116850     -38.11
116900     -38.11
116900     -38.40
116950     -38.40
116950     -38.39
117000     -38.39
117000     -38.26
117050     -38.26
117050     -38.11
117100     -38.11
117100     -38.05
117150     -38.05
117150     -38.07
117200     -38.07
117200     -38.03
117250     -38.03
117250     -37.90
117300     -37.90
117300     -38.01
117350     -38.01
117350     -38.00
117400     -38.00
117400     -38.16
117450     -38.16
117450     -38.21
117500     -38.21
117500     -38.15
117550     -38.15
117550     -38.00
117600     -38.00
117600     -37.74
117650     -37.74
117650     -37.35
117700     -37.35
117700     -37.72
117750     -37.72
117750     -37.81
117800     -37.81
117800     -37.69
117850     -37.69
117850     -37.67
117900     -37.67
117900     -37.39
117950     -37.39
117950     -37.27
118000     -37.27
118000     -37.42
118050     -37.42
118050     -37.52
118100     -37.52
118100     -37.70
118150     -37.70
118150     -37.63
118200     -37.63
118200     -37.75
118250     -37.75
118250     -37.88
118300     -37.88
118300     -37.88
118350     -37.88
118350     -37.78
118400     -37.78
118400     -37.68
118450     -37.68
118450     -37.59
118500     -37.59
118500     -37.32
118550     -37.32
118550     -36.92
118600     -36.92
118600     -37.26
118650     -37.26
118650     -37.17
118700     -37.17
118700     -37.48
118750     -37.48
118750     -37.31
118800     -37.31
118800     -37.12
118850     -37.12
118850     -37.30
118900     -37.30
118900     -37.51
118950     -37.51
118950     -37.20
119000     -37.20
119000     -36.70
119050     -36.70
119050     -36.82
119100     -36.82
119100     -36.99
119150     -36.99
119150     -36.98
119200     -36.98
119200     -36.95
119250     -36.95
119250     -36.35
119300     -36.35
119300     -36.68
119350     -36.68
119350     -36.69
119400     -36.69
119400     -35.85
119450     -35.85
119450     -35.80
119500     -35.80
119500     -35.70
119550     -35.70
119550     -35.60
119600     -35.60
119600     -35.65
119650     -35.65
119650     -35.45
119700     -35.45
119700     -35.49
119750     -35.49
119750     -35.35
119800     -35.35
119800     -34.88
119850     -34.88
119850     -34.68
119900     -34.68
119900     -34.93
119950     -34.93
119950     -35.01
120000     -35.01
120000     -34.74
120050     -34.74
120050     -34.81
120100     -34.81
120100     -34.72
120150     -34.72
120150     -34.52
120200     -34.52
120200     -34.41
120250     -34.41
120250     -34.32
120300     -34.32
120300     -34.61
120350     -34.61
120350     -34.48
120400     -34.48
120400     -34.29
120450     -34.29
120450     -34.35
120500     -34.35
120500     -34.32
120550     -34.32
120550     -34.20
120600     -34.20
120600     -34.18
120650     -34.18
120650     -34.03
120700     -34.03
120700     -33.95
120750     -33.95
120750     -33.81
120800     -33.81
120800     -33.54
120850     -33.54
120850     -33.66
120900     -33.66
120900     -33.67
120950     -33.67
120950     -33.39
121000     -33.39
121000     -33.35
121050     -33.35
121050     -33.34
121100     -33.34
121100     -33.32
121150     -33.32
121150     -33.14
121200     -33.14
121200     -32.79
121250     -32.79
121250     -32.85
121300     -32.85
121300     -32.67
121350     -32.67
121350     -32.70
121400     -32.70
121400     -32.60
121450     -32.60
121450     -32.69
121500     -32.69
121500     -32.89
121550     -32.89
121550     -32.64
121600     -32.64
121600     -32.39
121650     -32.39
121650     -32.43
121700     -32.43
121700     -32.33
121750     -32.33
121750     -32.46
121800     -32.46
121800     -32.45
121850     -32.45
121850     -32.35
121900     -32.35
121900     -32.39
121950     -32.39
121950     -32.37
122000     -32.37
122000     -32.34
122050     -32.34
122050     -32.26
122100     -32.26
122100     -32.27
122150     -32.27
122150     -32.15
122200     -32.15
122200     -32.32
122250     -32.32
122250     -32.34
122300     -32.34
122300     -32.33
122350     -32.33
122350     -32.30
122400     -32.30
122400     -32.33
122450     -32.33
122450     -32.36
122500     -32.36
122500     -32.49
122550     -32.49
122550     -32.59
122600     -32.59
122600     -32.58
122650     -32.58
122650     -32.64
122700     -32.64
122700     -32.64
122750     -32.64
122750     -32.49
122800     -32.49
122800     -32.47
122850     -32.47
122850     -32.68
122900     -32.68
122900     -32.62
122950     -32.62

